Team NimbRo's UGV Solution for Autonomous Wall Building and Fire Fighting at MBZIRC 2020

Autonomous robotic systems for various applications including transport, mobile manipulation, and disaster response are becoming more and more complex. Evaluating and analyzing such systems is challenging. Robotic competitions are designed to benchmark complete robotic systems on complex state-of-the-art tasks. Participants compete in defined scenarios under equal conditions. We present our UGV solution developed for the Mohamed Bin Zayed International Robotics Challenge 2020. Our hard- and software components to address the challenge tasks of wall building and fire fighting are integrated into a fully autonomous system. The robot consists of a wheeled omnidirectional base, a 6 DoF manipulator arm equipped with a magnetic gripper, a highly efficient storage system to transport box-shaped objects, and a water spraying system to fight fires. The robot perceives its environment using 3D LiDAR as well as RGB and thermal camera-based perception modules, is capable of picking box-shaped objects and constructing a pre-defined wall structure, as well as detecting and localizing heat sources in order to extinguish potential fires. A high-level planner solves the challenge tasks using the robot skills. We analyze and discuss our successful participation during the MBZIRC 2020 finals, present further experiments, and provide insights to our lessons learned.

==> data/bob_marker/marker_full.txt <==
time x y rx ry
83.9231 35.7914 16.4285 26.9305 20.2136
84.7563 35.7914 16.4285 27.3793 20.0058
85.4516 35.9922 15.9398 27.7159 19.748
86.4186 35.9508 16.0126 28.1979 19.4457
87.4743 35.9691 15.9663 28.7599 19.2060
89.3181 35.9508 16.0126 29.9298 18.78
102.581 36.8212 15.0799 33.4515 19.0776
149.738 35.4545 15.6424 39.8568 12.1659
151.756 35.5398 15.7516 39.8594 12.1659
154.516 35.5555 15.8306 39.3971 11.1074
158.629 35.5744 15.7379 37.5431 8.85033
162.224 35.5023 15.7565 35.7941 6.89737
163.738 35.4102 15.6428 35.3394 6.28404
165.745 35.4102 15.6428 34.681 5.41873
167.46 35.1531 15.4028 34.2867 4.72242
169.115 35.1531 15.4028 33.9748 4.09289


==> data/bob_marker/robot_full.txt <==
time x y
0.272872 8.55232 4.40887
0.273064 8.55232 4.40887
0.322337 8.5684 4.42727
0.374291 8.57912 4.43953
0.428658 8.60056 4.46407
0.482457 8.622 4.4886
0.52512 8.63805 4.50711
0.575652 8.64877 4.51938
0.62971 8.67017 4.54403
0.686264 8.68089 4.55629
0.728578 8.69161 4.56856
0.779088 8.69941 4.58879
0.829667 8.7291 4.61161
0.874868 8.73446 4.61774
0.92786 8.76117 4.64856
0.979507 8.77723 4.66698
1.03205 8.78784 4.67935
1.073 8.79832 4.69182
1.12777 8.81028 4.71916
1.17649 8.82771 4.73092
1.23074 8.83667 4.74452
1.27587 8.84488 4.75857
1.32672 8.85964 4.78753
1.37601 8.86956 4.79416
1.4269 8.87815 4.81684
1.47876 8.88563 4.83979
1.53266 8.89428 4.84682
1.57321 8.8926 4.8628
1.62338 8.90297 4.87763
1.67471 8.91111 4.88475
1.72396 8.91534 4.90014
1.7755 8.91952 4.91549
1.82736 8.92359 4.93083
1.87698 8.92951 4.93027
1.92729 8.92972 4.95387
1.9783 8.93763 4.96097
2.03038 8.94545 4.96804
2.08088 8.94749 4.9757
2.1224 8.94949 4.98332
2.17621 8.95338 4.99851
2.2263 8.95538 5.00613
2.27717 8.96301 5.01313
2.32725 8.96688 5.02822
2.3799 8.97065 5.04329
2.4311 8.9725 5.05083
2.48092 8.97978 5.05775
2.52354 8.9868 5.06466
2.57309 8.98847 5.07211
2.62468 8.99539 5.07895
2.67446 8.99343 5.09405
2.72628 9.00197 5.10808
2.77694 9.00366 5.11532
2.82887 9.01215 5.12917
2.87942 9.01388 5.13635
2.93037 9.02244 5.15004
2.98255 9.02423 5.15717
3.02382 9.03293 5.17077
3.07479 9.03476 5.17787
3.12494 9.04877 5.19064
3.17538 9.05268 5.20478
3.22643 9.05664 5.21891
3.27677 9.06378 5.22517
3.32708 9.07302 5.23841
3.38081 9.08021 5.24455
3.43254 9.08456 5.25857
3.47216 9.09181 5.26463
3.52326 9.09859 5.28557
3.57325 9.10597 5.29154
3.62981 9.11815 5.31132
3.6741 9.12302 5.32519
3.72513 9.13308 5.33791
3.77346 9.14066 5.34364
3.83061 9.1485 5.36431
3.87441 9.15628 5.36992
3.92536 9.17192 5.381
3.97513 9.1777 5.39466
4.02808 9.18357 5.40833
4.0773 9.19165 5.41366
4.12761 9.20909 5.4393
4.17882 9.22054 5.4512
4.23171 9.22706 5.46469
4.27197 9.23886 5.47645
4.32518 9.25078 5.48809
4.37678 9.25777 5.50152
4.42828 9.27008 5.51306
4.47906 9.27738 5.52647
4.52915 9.29562 5.53577
4.58134 9.30366 5.54908
4.63004 9.3265 5.5731
4.67444 9.33574 5.58609
4.72486 9.3561 5.60252
4.77508 9.36632 5.61507
4.82538 9.38249 5.62458
4.87991 9.40310 5.65844
4.92902 9.41444 5.66141
4.97625 9.42537 5.67346
5.02684 9.4475 5.69733
5.07607 9.45863 5.70921
5.13028 9.48663 5.73876
5.17348 9.50397 5.74719
5.22342 9.52663 5.77066
5.27431 9.53763 5.79155
5.32412 9.56024 5.80619
5.37555 9.57076 5.82745
5.425 9.5921 5.84313
5.47579 9.59716 5.84943
5.52595 9.62727 5.87847
5.57306 9.64226 5.88849
5.62387 9.64706 5.89484
5.67504 9.67090 5.92669
5.72557 9.69058 5.94292
5.77696 9.70545 5.95277
5.8291 9.71509 5.96532
5.88022 9.73448 5.99037
5.92969 9.74944 6.00005
5.98132 9.75918 6.0125
6.03095 9.78415 6.03437
6.08485 9.80453 6.0498
6.13162 9.82041 6.05864
6.18187 9.84227 6.0729
6.23192 9.85378 6.09364
6.28256 9.87644 6.10736
6.32316 9.89351 6.11517
6.37483 9.89938 6.12078
6.42485 9.92876 6.14891
6.47566 9.94103 6.16928
6.52555 9.96429 6.18245
6.57738 9.9766 6.20281
6.62756 9.99977 6.21608
6.6798 10.0174 6.23307
6.73112 10.0291 6.24439
6.78199 10.0466 6.26145
6.8331 10.064 6.27859
6.88172 10.0927 6.30754
6.92474 10.0927 6.30754
6.97295 10.121 6.33686
7.0298 10.1434 6.36055
7.07775 10.1545 6.3725
7.12755 10.1712 6.39976
7.17977 10.1927 6.41488
7.22427 10.2036 6.43636
7.2753 10.2089 6.44257
7.32529 10.2344 6.46502
7.37755 10.2445 6.48706
7.42784 10.2636 6.50421
7.47908 10.2732 6.51738
7.52325 10.2874 6.53729
7.58137 10.2921 6.54395
7.62395 10.3060 6.56405
7.67481 10.3151 6.5775
7.72717 10.3332 6.61373
7.78087 10.3466 6.63418
7.83102 10.3555 6.63874
7.88134 10.3644 6.65237
7.92418 10.3777 6.67289
7.97383 10.3819 6.67978
8.02303 10.3945 6.70045
8.07544 10.4027 6.70549
8.12634 10.414 6.73469
8.18192 10.4253 6.74657
8.23119 10.4326 6.76012
8.27254 10.4362 6.76687
8.32289 10.4471 6.77871
8.37323 10.4507 6.78541
8.42417 10.4615 6.79722
8.47528 10.4648 6.81215
8.52796 10.472 6.81731
8.57775 10.4789 6.83061
8.62953 10.4824 6.83725
8.68159 10.4893 6.85054
8.72307 10.4927 6.85716
8.77361 10.4961 6.86376
8.82334 10.5030 6.86906
8.8757 10.5062 6.87575
8.92621 10.5128 6.88123
8.97687 10.5159 6.88799
9.02815 10.519 6.8948
9.07878 10.5221 6.90155
9.13129 10.5279 6.91515
9.17209 10.5279 6.91515
9.22314 10.5306 6.92199
9.27343 10.5359 6.9356
9.32385 10.5383 6.9423
9.37409 10.5407 6.94896
9.42446 10.543 6.95557
9.4759 10.5481 6.96171
9.52861 10.5504 6.96829
9.57722 10.5527 6.97486
9.63060 10.5575 6.98826
9.67374 10.56 6.99499
9.72505 10.5654 7.00131
9.77439 10.5681 7.00836
9.82478 10.571 7.01557
9.87538 10.5767 7.02226
9.92733 10.5798 7.03766
9.98215 10.5889 7.06001
10.0237 10.5947 7.06681
10.0752 10.598 7.08245
10.1326 10.6042 7.09747
10.1729 10.6101 7.10430
10.2271 10.6135 7.12
10.2765 10.6226 7.13435
10.327 10.6287 7.14941
10.3808 10.6381 7.17197
10.4274 10.6414 7.18771
10.4797 10.6505 7.20207
10.5303 10.6568 7.21711
10.5803 10.663 7.23215
10.6315 10.6661 7.23969
10.6739 10.6755 7.26226
10.724 10.6848 7.28482
10.7738 10.6911 7.29987
10.8297 10.7004 7.32244
10.8809 10.7098 7.34501
10.9328 10.716 7.36005
10.9726 10.7223 7.3751
11.0244 10.7285 7.39015
11.078 10.7379 7.41272
11.1232 10.7441 7.42777
11.1726 10.7503 7.44283
11.2257 10.7624 7.4648
11.276 10.7685 7.47989
11.328 10.7777 7.50254
11.3781 10.7838 7.51765
11.4242 10.7901 7.54090
11.4725 10.7989 7.55547
11.5263 10.8079 7.57819
11.5736 10.8138 7.59337
11.6247 10.8225 7.61618
11.6752 10.8282 7.63143
11.7275 10.8367 7.65436
11.7778 10.8423 7.66965
11.828 10.8506 7.69262
11.8796 10.8561 7.70794
11.925 10.8617 7.72327
11.9766 10.8672 7.7386
12.0271 10.8726 7.75394
12.0835 10.8835 7.79269
12.1321 10.8886 7.80816
12.1736 10.8936 7.82366
12.2235 10.9010 7.84695
12.2749 10.9058 7.86249
12.326 10.9131 7.88582
12.3772 10.9179 7.90138
12.4279 10.9251 7.92473
12.481 10.9323 7.94809
12.5304 10.937 7.95588
12.5816 10.9418 7.97143
12.6311 10.9467 7.98699
12.6751 10.9539 8.01033
12.7356 10.9587 8.02589
12.7766 10.9636 8.04145
12.8315 10.9731 8.07259
12.8921 10.9802 8.09599
12.9319 10.9848 8.11161
12.9815 10.9894 8.12724
13.0325 10.9939 8.14288
13.0763 10.9984 8.15853
13.1321 11.0052 8.18202
13.1744 11.0075 8.18985
13.2288 11.0142 8.21334
13.2759 11.0165 8.22118
13.3293 11.021 8.23684
13.3835 11.03 8.26817
13.4222 11.0344 8.28383
13.4742 11.0389 8.29182
13.5305 11.0435 8.31516
13.5829 11.0479 8.33082
13.6258 11.0524 8.34649
13.6744 11.0546 8.35433
13.7255 11.0591 8.36999
13.7759 11.0634 8.38568
13.8252 11.07 8.40922
13.8765 11.0744 8.42492
13.9325 11.0787 8.44061
13.9727 11.0831 8.45631
14.0304 11.0875 8.47201
14.0822 11.0918 8.48771
14.1324 11.0962 8.50341
14.1834 11.0983 8.51126
14.2297 11.1027 8.52696
14.2776 11.1070 8.53504
14.3318 11.1136 8.56622
14.3725 11.1157 8.56645
14.4245 11.1222 8.59
14.4743 11.1245 8.60547
14.5265 11.131 8.6214
14.5774 11.1332 8.63688
14.6295 11.1375 8.64496
14.68 11.142 8.66828
14.7312 11.1463 8.67635
14.7735 11.1486 8.69182
14.8273 11.1528 8.6999
14.881 11.1616 8.7313
14.9329 11.166 8.74698
14.9723 11.1682 8.75484
15.0239 11.1748 8.77837
15.0748 11.177 8.78622
15.1273 11.1814 8.80191
15.1795 11.188 8.82546
15.2286 11.1903 8.84092
15.2773 11.1945 8.84901
15.3253 11.199 8.87233
15.3751 11.2033 8.88040
15.4358 11.2056 8.89587
15.4811 11.2122 8.91941
15.5278 11.2165 8.92748
15.5753 11.2187 8.93533
15.6278 11.2253 8.95887
15.6812 11.2276 8.97433
15.7304 11.2341 8.99025
15.7847 11.2385 9.00594
15.8254 11.2407 9.02138
15.8777 11.2448 9.02955
15.9322 11.247 9.04496
15.9818 11.2532 9.06105
16.0245 11.2552 9.06894
16.0745 11.2593 9.0847
16.129 11.2655 9.10836
16.1745 11.2675 9.11624
16.2247 11.2716 9.13953
16.2746 11.2756 9.1478
16.3259 11.2797 9.16358
16.3767 11.2838 9.17936
16.4316 11.2858 9.19476
16.4815 11.2939 9.21881
16.5274 11.294 9.22632
16.5769 11.298 9.2346
16.6271 11.3020 9.25038
16.6782 11.3081 9.27406
16.7246 11.3122 9.28985
16.7743 11.3162 9.30563
16.8258 11.3203 9.32141
16.875 11.3243 9.3372
16.9274 11.3304 9.36087
16.9764 11.3324 9.36876
17.0285 11.3385 9.39242
17.0793 11.3405 9.40031
17.1322 11.3466 9.42398
17.1738 11.3507 9.43976
17.2233 11.3548 9.45554
17.2768 11.3588 9.47132
17.326 11.3629 9.4871
17.3778 11.3649 9.49499
17.4279 11.373 9.52655
17.4792 11.3771 9.54233
17.5291 11.3811 9.55811
17.5795 11.3852 9.57389
17.6272 11.3893 9.58967
17.6748 11.3933 9.60545
17.7295 11.3973 9.61373
17.7807 11.3994 9.62911
17.8236 11.4068 9.66080
17.8757 11.4086 9.66876
17.9341 11.4135 9.69267
17.9731 11.4167 9.70864
18.0285 11.4183 9.71663
18.0768 11.4229 9.74061
18.1316 11.426 9.75661
18.1809 11.4275 9.76462
18.2313 11.4335 9.79663
18.2733 11.435 9.80464
18.325 11.4365 9.81265
18.3767 11.4425 9.84468
18.4267 11.4455 9.86070
18.4803 11.45 9.87759
18.531 11.4514 9.89273
18.5824 11.4559 9.91676
18.6261 11.4589 9.92566
18.6931 11.4618 9.94881
18.7249 11.4648 9.96484
18.7757 11.4678 9.97373
18.8317 11.4707 9.99689
18.8744 11.4738 10.0058
18.931 11.4766 10.0289
18.9793 11.4796 10.045
19.0315 11.4827 10.0538
19.0811 11.487 10.085
19.1327 11.4886 10.0859
19.1733 11.4916 10.1019
19.2234 11.4946 10.1179
19.273 11.4976 10.1339
19.325 11.5021 10.158
19.3784 11.5035 10.1731
19.4312 11.5081 10.19
19.4819 11.511 10.2132
19.5282 11.5126 10.214
19.5819 11.5156 10.23
19.6276 11.5185 10.2461
19.6815 11.5214 10.2621
19.7223 11.5228 10.2701
19.7756 11.5269 10.2942
19.8261 11.5295 10.3173
19.8777 11.5323 10.3264
19.9253 11.5336 10.3344
19.9803 11.5363 10.3505
20.028 11.5389 10.3666
20.0816 11.5402 10.3746
20.1234 11.5429 10.3907
20.1757 11.5455 10.4068
20.2277 11.548 10.4299
20.2786 11.5507 10.439
20.338 11.5534 10.455
20.3821 11.5547 10.4631
20.4314 11.5558 10.4781
20.4819 11.5612 10.5033
20.5314 11.5638 10.5194
20.5835 11.5664 10.5355
20.6318 11.5677 10.5435
20.6818 11.5715 10.5676
20.7419 11.5728 10.5757
20.7827 11.5753 10.5918
20.8363 11.5765 10.5998
20.8775 11.5791 10.6159
20.928 11.5816 10.632
20.9787 11.5841 10.6481
21.0354 11.5878 10.6722
21.0817 11.5903 10.6883
21.134 11.5928 10.7044
21.1736 11.5941 10.7125
21.2263 11.5978 10.7366
21.3018 11.6003 10.7527
21.3266 11.6016 10.7608
21.3773 11.6040 10.7769
21.4297 11.6078 10.8010
21.4826 11.6103 10.8171
21.5238 11.6128 10.8332
21.576 11.6154 10.8424
21.6305 11.6178 10.8654
21.6829 11.6203 10.8815
21.7267 11.6216 10.8896
21.7798 11.6255 10.9068
21.8336 11.6266 10.9218
21.8766 11.6305 10.9389
21.9251 11.6318 10.9469
21.9801 11.634 10.9695
22.0339 11.6379 10.9858
22.0756 11.6397 11.0068
22.1338 11.6433 11.0218
22.1849 11.6465 11.0425
22.2225 11.648 11.0435
22.2733 11.6497 11.0627
22.3252 11.6518 11.076
22.3774 11.655 11.0959
22.4284 11.6586 11.11
22.479 11.6617 11.1296
22.5319 11.6639 11.1426
22.5724 11.666 11.1557
22.6233 11.6693 11.1751
22.6732 11.6716 11.1881
22.7273 11.6742 11.1956
22.7775 11.6777 11.215
22.8322 11.6829 11.2354
22.8824 11.6867 11.2548
22.9236 11.6892 11.2677
22.9732 11.6919 11.2805
23.0276 11.696 11.2944
23.0751 11.6987 11.3072
23.1243 11.7027 11.3265
23.1773 11.7054 11.3393
23.2278 11.7081 11.3521
23.2795 11.715 11.3787
23.3259 11.7179 11.3915
23.3767 11.7208 11.4045
23.4284 11.7267 11.4254
23.4785 11.7299 11.4389
23.5218 11.7349 11.4593
23.5728 11.7383 11.4731
23.6255 11.7435 11.4939
23.676 11.747 11.5078
23.7262 11.7523 11.5287
23.7778 11.7541 11.5357
23.8278 11.7593 11.5568
23.8838 11.7658 11.5849
23.9249 11.7658 11.5849
23.9778 11.7719 11.6074
24.03 11.7766 11.6285
24.0817 11.7798 11.6426
24.1222 11.783 11.6566
24.1749 11.7878 11.6777
24.2234 11.7909 11.6918
24.2747 11.7936 11.7004
24.3243 11.7996 11.7286
24.3771 11.8027 11.7427
24.4264 11.8060 11.7625
24.4766 11.8091 11.7774
24.5282 11.8132 11.7944
24.5904 11.8163 11.8098
24.6293 11.8184 11.8232
24.6825 11.8222 11.841
24.7218 11.8236 11.8489
24.7756 11.8278 11.8727
24.8384 11.8292 11.8807
24.876 11.8305 11.8887
24.9265 11.8373 11.9287
24.9767 11.8386 11.9367
25.0315 11.8426 11.9608
25.0746 11.8447 11.9712
25.124 11.8466 11.9849
25.1772 11.85 12.0033
25.2269 11.8532 12.025
25.2778 11.8558 12.0411
25.3284 11.8585 12.0572
25.3738 11.8598 12.0652
25.4231 11.8619 12.0756
25.4747 11.8664 12.1054
25.5224 11.8691 12.1215
25.5736 11.8711 12.1319
25.6244 11.8738 12.1479
25.6743 11.8757 12.1616
25.7259 11.8778 12.172
25.7767 11.8823 12.2018
25.8254 11.8857 12.2203
25.8769 11.8883 12.2364
25.9276 11.8902 12.2501
25.9799 11.8936 12.2685
26.0397 11.8976 12.2926
26.0811 11.9003 12.3087
26.1309 11.9029 12.3247
26.1818 11.9055 12.3402
26.2227 11.9080 12.3555
26.2733 11.9101 12.3651
26.3241 11.9117 12.3777
26.3752 11.9154 12.3994
26.4259 11.9178 12.4137
26.4791 11.9212 12.4299
26.5273 11.9236 12.444
26.5781 11.9273 12.465
26.6317 11.9285 12.472
26.6814 11.9321 12.4928
26.7247 11.9369 12.5206
26.7819 11.9393 12.5345
26.8225 11.9428 12.5552
26.8809 11.9452 12.569
26.927 11.9476 12.5828
26.9769 11.9512 12.6033
27.0315 11.9537 12.617
27.0728 11.9571 12.6327
27.1269 11.9622 12.6599
27.1797 11.9635 12.6667
27.2304 11.9687 12.6938
27.2822 11.9714 12.7074
27.3218 11.9737 12.7163
27.3799 11.9778 12.7367
27.4323 11.9815 12.7525
27.4758 11.9843 12.766
27.5288 11.9875 12.7842
27.5849 11.9932 12.8113
27.6235 11.9957 12.8203
27.6803 12.0002 12.8406
27.7311 12.0032 12.8542
27.7814 12.0062 12.8677
27.8243 12.0078 12.8745
27.8736 12.0124 12.8947
27.9247 12.0166 12.9104
27.9843 12.0199 12.9239
28.0256 12.0231 12.9374
28.0773 12.0253 12.9487
28.132 12.0298 12.9643
28.1849 12.0333 12.9778
28.2283 12.0406 13.0046
28.2779 12.0406 13.0046
28.3346 12.0483 13.0315
28.3812 12.0541 13.0516
28.4382 12.0561 13.0583
28.4737 12.0601 13.0717
28.5253 12.0641 13.085
28.5782 12.0715 13.1071
28.6348 12.0778 13.1271
28.6751 12.082 13.1405
28.7262 12.0894 13.1625
28.7786 12.0934 13.1759
28.8325 12.0974 13.1892
28.8722 12.1013 13.2027
28.9243 12.1075 13.2272
28.9775 12.1119 13.2433
29.0255 12.1178 13.2706
29.0775 12.1216 13.2911
29.1322 12.1251 13.3115
29.1736 12.1283 13.3283
29.2295 12.1307 13.3455
29.2779 12.135 13.3726
29.3295 12.1392 13.3962
29.3785 12.1416 13.4133
29.4248 12.146 13.4403
29.4803 12.1472 13.447
29.5326 12.1538 13.4841
29.5803 12.1574 13.5043
29.624 12.1622 13.5312
29.6767 12.166 13.5514
29.7342 12.1711 13.5783
29.7804 12.1766 13.6086
29.8306 12.179 13.6186
29.8806 12.1831 13.6387
29.9313 12.1915 13.6789
29.9849 12.1979 13.7096
30.0242 12.1979 13.7096
30.076 12.2074 13.7518
30.1256 12.2142 13.7814
30.1785 12.2194 13.8040
30.2264 12.2266 13.835
30.2779 12.2284 13.8429
30.3238 12.2381 13.8838
30.3751 12.2401 13.8924
30.4264 12.2484 13.9285
30.4783 12.2526 13.9473
30.5301 12.259 13.9761
30.5821 12.261 13.9858
30.625 12.2651 14.0051
30.6776 12.2711 14.034
30.7379 12.275 14.0532
30.7772 12.2788 14.0724
30.8337 12.2861 14.1105
30.8815 12.2861 14.1105
30.9249 12.2945 14.1557
30.9762 12.2982 14.1772
31.0278 12.3036 14.2068
31.0733 12.3065 14.2234
31.124 12.3101 14.244
31.1777 12.3138 14.2646
31.226 12.3202 14.3013
31.28 12.328 14.3458
31.3323 12.3323 14.37
31.3818 12.3365 14.3942
31.4309 12.3421 14.4265
31.4728 12.3463 14.4506
31.5272 12.3505 14.4747
31.5808 12.3589 14.5229
31.6249 12.3631 14.547
31.6807 12.3701 14.5872
31.7336 12.3743 14.6113
31.7729 12.3792 14.6394
31.8235 12.3862 14.6795
31.8779 12.3911 14.7076
31.9295 12.3959 14.7357
31.9823 12.4029 14.7758
32.025 12.4057 14.7918
32.0752 12.4127 14.832
32.1258 12.4224 14.8881
32.1815 12.4294 14.9282
32.2324 12.4336 14.9523
32.2817 12.4392 14.9844
32.3227 12.4462 15.0245
32.3738 12.4504 15.0486
32.4245 12.4553 15.0767
32.4777 12.4629 15.1208
32.5278 12.4671 15.1449
32.5785 12.4713 15.1689
32.6289 12.4811 15.2251
32.6818 12.4881 15.2652
32.7309 12.4937 15.2973
32.7817 12.5006 15.3374
32.8318 12.5048 15.3615
32.882 12.5104 15.3936
32.9256 12.5174 15.4337
32.9767 12.5216 15.4578
33.0271 12.5265 15.4859
33.0819 12.5314 15.514
33.1301 12.5404 15.5661
33.1804 12.5474 15.6063
33.2258 12.5523 15.6343
33.2793 12.5586 15.6705
33.3318 12.5635 15.6985
33.3827 12.5705 15.7387
33.432 12.5726 15.7507
33.4726 12.5796 15.7908
33.5235 12.5837 15.8149
33.573 12.59 15.851
33.6258 12.597 15.8911
33.6744 12.6012 15.9152
33.7251 12.6075 15.9513
33.7761 12.6124 15.9794
33.831 12.6187 16.0155
33.8809 12.6235 16.0436
33.9334 12.6298 16.0797
33.9739 12.6326 16.0958
34.025 12.6389 16.1319
34.0743 12.6452 16.168
34.1255 12.6522 16.2081
34.1778 12.6564 16.2322
34.2267 12.6633 16.2723
34.2766 12.6675 16.2964
34.3294 12.6724 16.3245
34.3802 12.6815 16.3767
34.431 12.6857 16.4007
34.4822 12.6927 16.4409
34.5326 12.6969 16.4649
34.5734 12.6969 16.4649
34.6235 12.7080 16.5291
34.6741 12.7122 16.5532
34.7238 12.7185 16.5893
34.7745 12.722 16.6094
34.8251 12.7262 16.6335
34.8771 12.7304 16.6575
34.9284 12.7388 16.7057
34.9782 12.7429 16.7298
35.0311 12.7499 16.7699
35.0816 12.7555 16.8020
35.124 12.7597 16.8261
35.1834 12.7632 16.8461
35.2236 12.7674 16.8702
35.2829 12.773 16.9023
35.3302 12.7765 16.9224
35.3823 12.7841 16.9665
35.4326 12.7876 16.9866
35.4728 12.7897 16.9986
35.5222 12.7967 17.0387
35.5732 12.8002 17.0588
35.6265 12.8051 17.0869
35.6771 12.8086 17.1069
35.7273 12.8121 17.127
35.7782 12.8149 17.143
35.8227 12.8198 17.1711
35.8752 12.8226 17.1872
35.9267 12.8288 17.2233
35.9792 12.833 17.2474
36.0308 12.8358 17.2634
36.0814 12.8386 17.2795
36.1312 12.8414 17.2955
36.1825 12.8456 17.3196
36.2238 12.8484 17.3356
36.2746 12.8512 17.3517
36.3239 12.854 17.3677
36.3745 12.8596 17.3998
36.4245 12.8638 17.4239
36.4757 12.8665 17.44
36.5253 12.8693 17.456
36.5798 12.8749 17.4881
36.6313 12.8777 17.5042
36.6828 12.8833 17.5363
36.7241 12.8833 17.5363
36.775 12.8896 17.5724
36.8259 12.8945 17.6005
36.8767 12.8973 17.6165
36.9281 12.9022 17.6446
36.9793 12.9057 17.6647
37.0251 12.9098 17.6887
37.0736 12.9133 17.7088
37.1256 12.9161 17.7248
37.1771 12.9217 17.7569
37.2286 12.9231 17.765
37.2765 12.9294 17.8011
37.324 12.9364 17.8412
37.3767 12.9399 17.8612
37.4266 12.9455 17.8933
37.4799 12.949 17.9134
37.5272 12.9525 17.9335
37.5777 12.9559 17.9535
37.6299 12.9594 17.9736
37.6809 12.9692 18.0298
37.7257 12.9692 18.0298
37.7759 12.9762 18.0699
37.8259 12.9818 18.1020
37.8782 12.986 18.1261
37.9272 12.9895 18.1461
37.9767 12.9951 18.1782
38.0275 12.9985 18.1983
38.0759 13.0027 18.2224
38.1321 13.0111 18.2705
38.1747 13.0153 18.2946
38.2317 13.0209 18.3267
38.28 13.0265 18.3588
38.3318 13.0307 18.3829
38.3823 13.0349 18.4069
38.4258 13.0377 18.423
38.4778 13.0432 18.4551
38.5312 13.0474 18.4792
38.5827 13.0516 18.5032
38.6272 13.0572 18.5353
38.6737 13.0614 18.5594
38.7247 13.0684 18.5995
38.7817 13.0719 18.6196
38.8257 13.0768 18.6477
38.8751 13.0803 18.6677
38.9275 13.0837 18.6878
38.9776 13.0865 18.7039
39.0235 13.0935 18.744
39.075 13.0956 18.756
39.1282 13.1005 18.7841
39.1845 13.1075 18.8242
39.2277 13.1103 18.8403
39.2816 13.1152 18.8684
39.3261 13.1166 18.8764
39.3748 13.1208 18.9005
39.4261 13.1256 18.9285
39.4777 13.1291 18.9486
39.5284 13.1319 18.9647
39.581 13.1382 19.0008
39.6326 13.141 19.0168
39.6818 13.1452 19.0409
39.7319 13.148 19.0569
39.7737 13.1501 19.069
39.8274 13.1543 19.0931
39.8776 13.1571 19.1091
39.9285 13.1613 19.1332
40.0089 13.1669 19.1653
40.0307 13.1669 19.1653
40.0808 13.1724 19.1974
40.1245 13.1752 19.2134
40.176 13.178 19.2295
40.2255 13.1822 19.2536
40.2785 13.185 19.2696
40.3272 13.1878 19.2857
40.3804 13.192 19.3097
40.4261 13.1948 19.3258
40.4759 13.1962 19.3338
40.5308 13.199 19.3499
40.5861 13.2018 19.3659
40.624 13.2046 19.382
40.6763 13.2088 19.4060
40.7306 13.2116 19.4221
40.7832 13.2143 19.4381
40.8282 13.2157 19.4462
40.8805 13.2199 19.4702
40.9313 13.2213 19.4783
40.9829 13.2255 19.5023
41.0246 13.2276 19.5144
41.0765 13.2297 19.5264
41.1257 13.2325 19.5425
41.1762 13.2367 19.5665
41.2317 13.2402 19.5866
41.2826 13.2437 19.6067
41.3236 13.2451 19.6147
41.3752 13.2493 19.6388
41.4245 13.2514 19.6508
41.4758 13.2555 19.6749
41.5285 13.259 19.6949
41.5804 13.2632 19.719
41.6257 13.266 19.7351
41.6755 13.2688 19.7511
41.7259 13.2723 19.7712
41.7761 13.2751 19.7872
41.8318 13.2779 19.8033
41.8777 13.2807 19.8193
41.9325 13.2842 19.8394
41.9806 13.2912 19.8795
42.0316 13.2947 19.8996
42.0827 13.2988 19.9236
42.1299 13.3016 19.9397
42.1827 13.3044 19.9557
42.2308 13.3086 19.9798
42.2837 13.3128 20.0039
42.326 13.3142 20.0119
42.3796 13.317 20.028
42.4318 13.3226 20.0601
42.4758 13.3254 20.0761
42.5297 13.3296 20.1002
42.582 13.3338 20.1243
42.6416 13.3359 20.1363
42.6776 13.3386 20.1524
42.7251 13.3414 20.1684
42.7805 13.3435 20.1804
42.8325 13.3491 20.2125
42.8784 13.3505 20.2206
42.9323 13.3561 20.2527
42.9756 13.3589 20.2687
43.0306 13.3631 20.2928
43.0809 13.3659 20.3088
43.1345 13.3701 20.3329
43.1757 13.3729 20.349
43.227 13.3757 20.365
43.2775 13.3798 20.3891
43.3286 13.384 20.4132
43.3808 13.3882 20.4372
43.4224 13.3903 20.4493
43.4733 13.3931 20.4653
43.5244 13.3973 20.4894
43.5743 13.398 20.4934
43.6247 13.4022 20.5175
43.6813 13.4050 20.5335
43.7311 13.4106 20.5656
43.7824 13.4141 20.5857
43.8316 13.4169 20.6017
43.8727 13.419 20.6138
43.9228 13.4217 20.6298
43.9755 13.4245 20.6459
44.0271 13.4273 20.6619
44.0774 13.4315 20.686
44.1281 13.4357 20.7101
44.1802 13.4371 20.7181
44.2321 13.4413 20.7422
44.2815 13.4427 20.7502
44.3268 13.4455 20.7663
44.3843 13.4483 20.7823
44.4301 13.4504 20.7943
44.4771 13.4539 20.8144
44.5363 13.4567 20.8305
44.5761 13.4574 20.8345
44.6308 13.4616 20.8585
44.6823 13.4622 20.8626
44.7276 13.4657 20.8826
44.7777 13.4685 20.8987
44.8373 13.4699 20.9067
44.882 13.4727 20.9227
44.9296 13.4748 20.9348
44.9815 13.479 20.9589
45.0306 13.4797 20.9629
45.0725 13.4832 20.9829
45.1234 13.4839 20.9869
45.1752 13.4881 21.011
45.2281 13.4916 21.0311
45.2789 13.493 21.0391
45.3315 13.4958 21.0552
45.3821 13.4986 21.0712
45.4225 13.5014 21.0873
45.4739 13.5027 21.0953
45.5262 13.5055 21.1113
45.5751 13.5083 21.1274
45.6325 13.5104 21.1394
45.6735 13.5153 21.1675
45.7242 13.5181 21.1836
45.7744 13.5209 21.1996
45.825 13.5237 21.2157
45.8776 13.5265 21.2317
45.9278 13.5279 21.2397
45.9799 13.5335 21.2718
46.03 13.5349 21.2799
46.0809 13.5391 21.3039
46.1242 13.5391 21.3039
46.1791 13.5432 21.328
46.2282 13.5474 21.3521
46.2802 13.5488 21.3601
46.3283 13.5516 21.3762
46.381 13.5544 21.3922
46.4236 13.5572 21.4083
46.4733 13.5586 21.4163
46.5265 13.5614 21.4323
46.5804 13.567 21.4644
46.6237 13.5698 21.4805
46.6724 13.5712 21.4885
46.7241 13.574 21.5046
46.7756 13.5768 21.5206
46.8266 13.5796 21.5367
46.881 13.581 21.5447
46.9217 13.5837 21.5607
46.9731 13.5865 21.5768
47.0233 13.5893 21.5928
47.0785 13.5935 21.6169
47.1294 13.5949 21.6249
47.1815 13.6005 21.657
47.225 13.6012 21.661
47.276 13.6047 21.6811
47.3305 13.6075 21.6972
47.3809 13.6089 21.7052
47.4332 13.6145 21.7373
47.4729 13.6159 21.7453
47.5238 13.6201 21.7694
47.5742 13.6228 21.7854
47.625 13.627 21.8095
47.6774 13.6291 21.8215
47.7321 13.6312 21.8336
47.781 13.6354 21.8577
47.8322 13.6389 21.8777
47.8729 13.6403 21.8857
47.9229 13.6424 21.8978
47.9739 13.6481 21.9299
48.0243 13.6519 21.9498
48.0753 13.6554 21.9657
48.1266 13.6596 21.9815
48.177 13.6666 22.0050
48.232 13.6721 22.0204
48.2833 13.6751 22.028
48.3224 13.6892 22.0576
48.3756 13.6933 22.0646
48.4233 13.7102 22.0926
48.4757 13.7192 22.1062
48.5262 13.7333 22.1262
48.5764 13.7429 22.1393
48.6277 13.7527 22.1524
48.6836 13.7675 22.1718
48.7231 13.7775 22.1847
48.7761 13.7876 22.1975
48.8303 13.8028 22.2167
48.8735 13.813 22.2293
48.9364 13.8337 22.2545
48.9778 13.8441 22.267
49.0292 13.8599 22.2857
49.0787 13.8725 22.2974
49.1303 13.8832 22.3097
49.1817 13.8939 22.322
49.226 13.9159 22.3461
49.2782 13.9214 22.352
49.3287 13.9473 22.3827
49.3802 13.9664 22.3991
49.4286 13.9778 22.4108
49.4785 13.9893 22.4224
49.5279 14.0007 22.4339
49.5808 14.0122 22.4455
49.6233 14.0331 22.4698
49.6778 14.0525 22.4858
49.7303 14.0698 22.5031
49.782 14.0871 22.5204
49.8268 14.0988 22.5318
49.8738 14.1106 22.543
49.9267 14.1226 22.554
49.9804 14.1435 22.5677
50.0242 14.1562 22.578
50.0795 14.1732 22.5953
50.1304 14.1928 22.6099
50.1756 14.2059 22.6196
50.2283 14.2324 22.6386
50.2747 14.2457 22.648
50.3311 14.2658 22.6619
50.3732 14.275 22.6634
50.4284 14.2887 22.6723
50.4818 14.3025 22.6809
50.5235 14.321 22.697
50.574 14.3353 22.7048
50.6269 14.3598 22.7117
50.6802 14.3672 22.715
50.7315 14.3945 22.7324
50.7776 14.4095 22.7388
50.8245 14.4273 22.7402
50.8762 14.4424 22.7462
50.9344 14.4576 22.7521
50.9755 14.4702 22.7627
51.0299 14.4958 22.7664
51.0773 14.5034 22.7693
51.1309 14.534 22.7804
51.1826 14.5417 22.7832
51.2378 14.5647 22.7914
51.2735 14.5801 22.7969
51.3281 14.5954 22.8024
51.3748 14.6031 22.8052
51.4271 14.6261 22.8134
51.4788 14.6415 22.8188
51.5325 14.6645 22.827
51.573 14.6645 22.827
51.6232 14.6952 22.8379
51.676 14.7106 22.8434
51.7269 14.7259 22.8488
51.7778 14.7413 22.8542
51.8302 14.7594 22.8547
51.8832 14.7721 22.8651
51.9255 14.7798 22.8678
51.9803 14.8105 22.8787
52.027 14.8183 22.8814
52.0785 14.8336 22.8868
52.1254 14.8414 22.8895
52.1791 14.8594 22.89
52.2287 14.8721 22.9004
52.2932 14.8875 22.9058
52.3236 14.9056 22.9062
52.3807 14.9106 22.9139
52.4295 14.9363 22.9171
52.483 14.9567 22.9302
52.5277 14.9567 22.9302
52.5787 14.9798 22.9384
52.63 14.9952 22.9438
52.6861 15.0029 22.9465
52.7289 15.0182 22.9519
52.7792 15.0413 22.9601
52.8303 15.0413 22.9601
52.8805 15.072 22.971
52.9302 15.0797 22.9737
52.9808 15.095 22.9792
53.0314 15.1104 22.9846
53.0849 15.1181 22.9873
53.1303 15.1258 22.9901
53.1856 15.1566 23.0009
53.225 15.1566 23.0009
53.2811 15.1719 23.0064
53.3326 15.1899 23.0068
53.3728 15.2027 23.0172
53.4247 15.2104 23.0199
53.4783 15.2284 23.0204
53.5277 15.2412 23.0308
53.5796 15.2592 23.0312
53.6338 15.2592 23.0312
53.6748 15.2797 23.0443
53.7264 15.2977 23.0448
53.7783 15.3104 23.0552
53.8305 15.3182 23.0579
53.8817 15.3336 23.0633
53.9312 15.3516 23.0637
53.9726 15.3567 23.0714
54.0325 15.367 23.0691
54.0824 15.3952 23.0849
54.131 15.3952 23.0849
54.175 15.4055 23.0826
54.2319 15.4337 23.0984
54.2768 15.4441 23.0961
54.3262 15.4595 23.1014
54.3826 15.4722 23.1118
54.4252 15.4876 23.1172
54.4781 15.498 23.1149
54.5277 15.5134 23.1203
54.5818 15.5289 23.1256
54.6319 15.5416 23.136
54.6752 15.5493 23.1387
54.7269 15.5648 23.144
54.7797 15.5752 23.1416
54.8243 15.583 23.1441
54.8765 15.5958 23.1543
54.9266 15.6063 23.1515
54.9796 15.6297 23.1586
55.0377 15.6427 23.1687
55.0729 15.6532 23.1657
55.1267 15.661 23.168
55.1766 15.674 23.178
55.2258 15.6975 23.185
55.2781 15.7002 23.1796
55.3309 15.7131 23.1896
55.3905 15.7393 23.1912
55.4323 15.7393 23.1912
55.4787 15.7628 23.198
55.5321 15.7836 23.2103
55.5765 15.7941 23.2072
55.6298 15.8071 23.2172
55.6824 15.8228 23.2218
55.7238 15.8306 23.2241
55.7734 15.8489 23.2234
55.8263 15.8619 23.2334
55.8787 15.8853 23.2402
55.9317 15.9037 23.2395
55.9824 15.9193 23.2441
56.0345 15.9401 23.2564
56.0729 15.9506 23.2534
56.1286 15.9584 23.2556
56.1808 15.9819 23.2625
56.2321 15.9975 23.2672
56.2732 16.0207 23.2745
56.3269 16.0512 23.2851
56.3816 16.0662 23.2906
56.4319 16.0883 23.2991
56.4752 16.1056 23.3
56.5267 16.1202 23.3055
56.5766 16.1375 23.3061
56.6263 16.1671 23.3165
56.6773 16.1921 23.3192
56.7302 16.2171 23.3215
56.7825 16.2476 23.3309
56.8319 16.263 23.3353
56.8765 16.2809 23.3343
56.9272 16.2966 23.3382
56.978 16.328 23.3457
57.0277 16.3462 23.3436
57.0804 16.3701 23.3487
57.123 16.41 23.3568
57.1735 16.426 23.3599
57.2272 16.4579 23.3661
57.2759 16.4819 23.3706
57.3309 16.5139 23.3767
57.3833 16.53 23.3796
57.4238 16.562 23.3856
57.4779 16.578 23.3886
57.53 16.6101 23.3944
57.5826 16.6284 23.3915
57.6245 16.6743 23.4060
57.676 16.6927 23.4031
57.7273 16.7305 23.4161
57.7792 16.7489 23.4133
57.8314 16.7706 23.4233
57.8824 16.7947 23.4277
57.9263 16.8269 23.4334
57.9751 16.8452 23.4305
58.0277 16.8693 23.4348
58.0773 16.9095 23.4419
58.1349 16.9416 23.4475
58.1727 16.9656 23.4518
58.223 16.9977 23.4574
58.2748 17.0195 23.4675
58.3256 17.0379 23.4645
58.3766 17.0619 23.4688
58.4301 17.078 23.4717
58.4735 17.1181 23.4791
58.5291 17.1501 23.485
58.5848 17.1741 23.4895
58.6266 17.1901 23.4925
58.6831 17.2221 23.4985
58.7251 17.2462 23.5029
58.7764 17.2783 23.5089
58.829 17.2943 23.5118
58.881 17.3185 23.5159
58.9336 17.3588 23.5221
58.9821 17.3911 23.5268
59.0233 17.4095 23.5231
59.0739 17.4314 23.5324
59.1258 17.4498 23.5289
59.1773 17.482 23.5343
59.2259 17.498 23.5374
59.2826 17.5219 23.5426
59.3254 17.5436 23.5532
59.3768 17.5778 23.5543
59.4285 17.61 23.5593
59.479 17.6284 23.5543
59.5318 17.6507 23.5622
59.5727 17.6751 23.5618
59.623 17.6935 23.553
59.674 17.7096 23.551
59.7245 17.7257 23.5483
59.7748 17.7576 23.5418
59.8259 17.7814 23.5363
59.8762 17.7972 23.5323
59.9276 17.8209 23.5263
59.9775 17.8288 23.5242
60.0329 17.8446 23.5202
60.0734 17.8525 23.5182
60.1265 17.8604 23.5165
60.1832 17.8684 23.5148
60.2302 17.8844 23.5118
60.2759 17.8925 23.5105
60.3313 17.9006 23.5092
60.3821 17.9086 23.5079
60.4231 17.9146 23.5144
60.4733 17.9167 23.5067
60.5271 17.9227 23.5132
60.5772 17.9248 23.5055
60.6262 17.9248 23.5055
60.6759 17.9248 23.5055
60.7287 17.9248 23.5055
60.7794 17.9248 23.5055
60.8313 17.9248 23.5055
60.8856 17.9248 23.5055
60.9238 17.9228 23.5133
60.9738 17.9168 23.5067
61.0252 17.9168 23.5067
61.0762 17.9168 23.5067
61.1257 17.9089 23.5080
61.1779 17.9089 23.5080
61.2317 17.9068 23.5158
61.2824 17.9009 23.5092
61.323 17.9009 23.5092
61.3739 17.9009 23.5092
61.4243 17.9009 23.5092
61.4755 17.9009 23.5092
61.5254 17.9069 23.5157
61.5773 17.9090 23.5079
61.6224 17.9090 23.5079
61.673 17.917 23.5066
61.7233 17.9251 23.5053
61.7755 17.9332 23.5040
61.8255 17.9412 23.5027
61.8761 17.9493 23.5014
61.9262 17.9574 23.5001
61.9775 17.9655 23.4988
62.0277 17.9896 23.4949
62.0778 17.9977 23.4936
62.1294 18.0198 23.4975
62.1823 18.03 23.4884
62.2328 18.046 23.4858
62.2725 18.0682 23.4898
62.3233 18.0923 23.4861
62.3742 18.1004 23.4848
62.4242 18.1186 23.4746
62.4781 18.1567 23.4759
62.5297 18.183 23.4644
62.5798 18.2051 23.4683
62.6308 18.2373 23.4631
62.6818 18.2555 23.4528
62.7325 18.2776 23.4568
62.7785 18.3018 23.4529
62.8278 18.3442 23.4388
62.8795 18.3582 23.444
62.9304 18.4006 23.4299
62.9738 18.4227 23.4338
63.0243 18.463 23.4276
63.0758 18.4871 23.4239
63.1251 18.5113 23.4202
63.1795 18.5354 23.4165
63.2271 18.5596 23.4128
63.2773 18.6079 23.4053
63.332 18.6461 23.4069
63.3726 18.6703 23.4033
63.429 18.7106 23.3971
63.4832 18.7348 23.3935
63.5222 18.7612 23.3821
63.5805 18.8014 23.3759
63.6304 18.8256 23.3722
63.6884 18.8498 23.3686
63.7231 18.8799 23.3714
63.7731 18.9304 23.3563
63.8237 18.9465 23.3539
63.8755 19.0009 23.353
63.9267 19.0412 23.3469
63.9749 19.0675 23.3355
64.027 19.0918 23.3319
64.0763 19.1219 23.3347
64.1271 19.1622 23.3287
64.1771 19.1886 23.3175
64.2306 19.245 23.3090
64.2853 19.2913 23.3096
64.3315 19.3155 23.3060
64.3728 19.3477 23.3013
64.4257 19.3881 23.2953
64.4797 19.4203 23.2906
64.5314 19.4445 23.287
64.5821 19.5032 23.2713
64.6313 19.5334 23.2751
64.6803 19.5739 23.271
64.7312 19.6005 23.2623
64.7809 19.6308 23.2686
64.8311 19.6514 23.2545
64.8741 19.694 23.2482
64.925 19.7122 23.2416
64.9767 19.7384 23.2351
65.0256 19.7869 23.2352
65.0767 19.8131 23.2283
65.1276 19.8473 23.221
65.1821 19.8815 23.2129
65.2324 19.9011 23.1974
65.274 19.9254 23.1946
65.3239 19.9495 23.1913
65.3767 19.9831 23.1782
65.43 20.0072 23.1737
65.4791 20.055 23.1635
65.5299 20.0789 23.1582
65.5817 20.1106 23.1509
65.6317 20.1344 23.1453
65.6721 20.1582 23.1397
65.7288 20.182 23.1338
65.7776 20.2137 23.1261
65.8284 20.2375 23.1207
65.8796 20.2614 23.1157
65.923 20.2855 23.1112
65.9737 20.3273 23.0978
66.0235 20.361 23.0869
66.08 20.3786 23.0784
66.1229 20.4109 23.0756
66.1757 20.435 23.0737
66.2241 20.4525 23.0654
66.2766 20.4767 23.0633
66.3263 20.5035 23.0471
66.3801 20.5276 23.0447
66.4255 20.5449 23.036
66.4755 20.5862 23.0243
66.5268 20.6114 23.0141
66.5786 20.6354 23.0108
66.6273 20.6525 23.0014
66.6782 20.6854 22.9895
66.7302 20.7094 22.9854
66.773 20.7262 22.9754
66.8233 20.7429 22.9647
66.8741 20.7902 22.9527
66.925 20.8141 22.9379
66.9751 20.8373 22.9303
67.0261 20.8604 22.9224
67.0769 20.8911 22.9114
67.1277 20.9064 22.9059
67.1744 20.9374 22.8866
67.2252 20.9599 22.8859
67.2751 20.9828 22.8772
67.3288 21.0209 22.8627
67.3774 21.0209 22.8627
67.4286 21.067 22.8373
67.4877 21.0894 22.8365
67.5285 21.1123 22.8276
67.583 21.1427 22.816
67.6281 21.1579 22.8101
67.6793 21.1883 22.7985
67.73 21.2040 22.7846
67.7826 21.2264 22.7838
67.825 21.2568 22.7721
67.8758 21.272 22.7663
67.9319 21.31 22.7517
67.9783 21.3329 22.7429
68.0313 21.3557 22.7341
68.0817 21.3861 22.7225
68.1325 21.3937 22.7195
68.1733 21.4165 22.7108
68.2227 21.4317 22.7049
68.2743 21.4697 22.6903
68.3253 21.5002 22.6785
68.3756 21.5158 22.6646
68.4253 21.5382 22.6638
68.4758 21.5686 22.6521
68.5271 21.5838 22.6463
68.5761 21.5994 22.6324
68.6275 21.6295 22.6286
68.6791 21.6451 22.6147
68.7308 21.6827 22.6080
68.7806 21.7131 22.5962
68.8234 21.7283 22.5904
68.8744 21.744 22.5765
68.9381 21.7664 22.5758
68.9826 21.7817 22.5701
69.0228 21.8048 22.562
69.0739 21.8357 22.5517
69.1251 21.859 22.5443
69.177 21.8668 22.5419
69.2282 21.8823 22.5372
69.2788 21.9218 22.5176
69.3298 21.9374 22.513
69.3809 21.953 22.5084
69.4328 21.9765 22.5019
69.473 21.9849 22.4923
69.5226 22.0011 22.4806
69.5744 22.0247 22.4743
69.6243 22.0404 22.4701
69.6745 22.0561 22.466
69.7251 22.088 22.4504
69.7762 22.0958 22.4482
69.8262 22.1195 22.4337
69.8792 22.1272 22.4313
69.93 22.1579 22.4203
69.9823 22.1731 22.4145
70.0263 22.1883 22.4086
70.0779 22.2109 22.3994
70.123 22.2185 22.3883
70.1766 22.2335 22.3819
70.237 22.2634 22.3689
70.2788 22.2709 22.3657
70.3399 22.3007 22.3526
70.3796 22.3156 22.346
70.4327 22.3379 22.3361
70.4799 22.3528 22.3295
70.532 22.3677 22.3229
70.575 22.3826 22.3163
70.6245 22.3975 22.3097
70.6768 22.4124 22.3031
70.7304 22.4422 22.2979
70.7799 22.4422 22.2899
70.8303 22.4571 22.2832
70.8795 22.4944 22.2747
70.9256 22.5018 22.2634
70.978 22.5167 22.2568
71.028 22.5316 22.2582
71.0808 22.5466 22.2435
71.1257 22.5615 22.2449
71.1803 22.569 22.2336
71.2318 22.5988 22.2284
71.2814 22.6137 22.2137
71.3251 22.6286 22.2151
71.376 22.6361 22.2038
71.432 22.6584 22.2019
71.4721 22.6659 22.1906
71.5249 22.6808 22.184
71.5758 22.6958 22.1773
71.6267 22.7107 22.1707
71.6769 22.7256 22.1641
71.7286 22.748 22.1543
71.7843 22.7704 22.1526
71.823 22.7779 22.1413
71.8769 22.7929 22.1348
71.9273 22.8153 22.1331
71.9765 22.8229 22.1219
72.0331 22.8378 22.1154
72.0804 22.8528 22.1090
72.1326 22.8753 22.0993
72.1733 22.8828 22.0961
72.2258 22.9127 22.0832
72.2767 22.9277 22.0768
72.3283 22.9501 22.0671
72.3781 22.9651 22.0687
72.4292 22.9801 22.0543
72.4801 22.9876 22.051
72.5238 23.01 22.0414
72.5733 23.025 22.0349
72.6243 23.04 22.0285
72.6748 23.0624 22.0189
72.7274 23.0699 22.0156
72.7778 23.0998 22.0028
72.8324 23.1223 21.9931
72.8785 23.1373 21.9867
72.9301 23.1523 21.9803
72.9806 23.1673 21.9738
73.0222 23.1822 21.9674
73.0725 23.1972 21.9609
73.1236 23.2047 21.9577
73.1759 23.2346 21.9449
73.2249 23.2496 21.9385
73.2766 23.2646 21.9321
73.3276 23.2873 21.931
73.3784 23.295 21.9204
73.4281 23.3181 21.9122
73.4804 23.3258 21.9097
73.5257 23.3413 21.9045
73.5755 23.3568 21.8996
73.6257 23.3647 21.8896
73.676 23.3957 21.8796
73.7301 23.4113 21.8671
73.7808 23.4268 21.8622
73.8324 23.4423 21.8573
73.8723 23.4578 21.8522
73.9236 23.4731 21.8469
73.9759 23.4884 21.8336
74.0297 23.5035 21.8275
74.0779 23.5186 21.8214
74.1235 23.541 21.8040
74.1804 23.5636 21.8021
74.2299 23.5785 21.7956
74.2885 23.6009 21.7858
74.3233 23.6081 21.7745
74.376 23.623 21.7678
74.4259 23.6381 21.769
74.4765 23.6528 21.7544
74.5272 23.6676 21.7477
74.578 23.6824 21.7409
74.6309 23.6975 21.7422
74.6812 23.7273 21.7287
74.7328 23.7345 21.7174
74.7725 23.7493 21.7106
74.8291 23.7642 21.7039
74.874 23.7793 21.7050
74.9255 23.7865 21.6937
74.9769 23.8015 21.6949
75.0268 23.8238 21.6847
75.0777 23.8311 21.6734
75.1292 23.846 21.6666
75.1806 23.8534 21.6632
75.2318 23.8758 21.661
75.276 23.8831 21.6497
75.325 23.8905 21.6463
75.3763 23.9054 21.6395
75.4269 23.9202 21.6328
75.4785 23.935 21.626
75.5312 23.9499 21.6192
75.5821 23.9648 21.6125
75.6276 23.9722 21.6091
75.6776 23.9871 21.6023
75.7315 23.9945 21.5989
75.7814 24.0019 21.5955
75.8223 24.0167 21.5888
75.8743 24.0315 21.582
75.9245 24.0461 21.5673
75.9746 24.0612 21.5684
76.0367 24.076 21.5616
76.0778 24.0908 21.5548
76.1295 24.1056 21.5481
76.179 24.113 21.5447
76.2237 24.1279 21.5379
76.2796 24.1427 21.5311
76.334 24.1573 21.5164
76.3804 24.165 21.5209
76.4226 24.1869 21.5027
76.4736 24.2020 21.5038
76.5231 24.2166 21.4891
76.5755 24.2317 21.4901
76.6261 24.2462 21.4754
76.6767 24.2613 21.4765
76.728 24.2685 21.4652
76.7781 24.2833 21.4583
76.831 24.2981 21.4515
76.8807 24.328 21.4456
76.9309 24.3351 21.4343
76.9773 24.3499 21.4274
77.0249 24.3724 21.4252
77.0746 24.3795 21.4138
77.1251 24.3943 21.4069
77.1757 24.4094 21.4080
77.2266 24.424 21.3933
77.2779 24.4387 21.3864
77.3348 24.4686 21.3807
77.3784 24.4834 21.3739
77.4296 24.498 21.3591
77.4806 24.5201 21.3488
77.5237 24.5275 21.3454
77.5756 24.5497 21.335
77.6259 24.5648 21.3361
77.6783 24.5796 21.3293
77.7282 24.5944 21.3226
77.778 24.624 21.3090
77.829 24.6386 21.2943
77.8794 24.6534 21.2874
77.9243 24.6758 21.2851
77.9757 24.6907 21.2783
78.0286 24.7055 21.2716
78.0799 24.7278 21.2617
78.1323 24.7351 21.2507
78.1741 24.7505 21.2523
78.2243 24.7808 21.2405
78.2743 24.796 21.2348
78.3249 24.8112 21.2215
78.3759 24.8264 21.2157
78.4268 24.8417 21.21
78.4825 24.8645 21.2015
78.5327 24.8796 21.1882
78.5742 24.8948 21.1824
78.6237 24.9101 21.1766
78.6761 24.9405 21.165
78.7252 24.9633 21.1564
78.777 24.9785 21.1506
78.8313 24.9935 21.1373
78.8812 25.0085 21.124
78.9222 25.0312 21.1152
78.9741 25.0388 21.1122
79.0265 25.0616 21.1034
79.075 25.0768 21.0976
79.1244 25.092 21.0917
79.1779 25.1068 21.0784
79.2284 25.1371 21.0665
79.2731 25.1371 21.0665
79.325 25.1749 21.0516
79.3777 25.1901 21.0456
79.4309 25.1973 21.0352
79.4802 25.2124 21.0291
79.5225 25.235 21.0199
79.575 25.2501 21.0138
79.624 25.2723 20.9972
79.6743 25.2873 20.991
79.727 25.3098 20.9815
79.7762 25.3248 20.9752
79.8267 25.347 20.9652
79.8775 25.3618 20.9583
79.9297 25.3765 20.9513
79.973 25.3911 20.944
80.0231 25.4049 20.9287
80.0759 25.4265 20.9174
80.1238 25.4481 20.9059
80.1759 25.4704 20.9023
80.2261 25.492 20.8909
80.2778 25.5057 20.8754
80.3279 25.5272 20.8638
80.3809 25.5415 20.856
80.4324 25.5559 20.8483
80.4813 25.5702 20.8405
80.524 25.5996 20.8329
80.5755 25.6212 20.8214
80.6268 25.642 20.8020
80.6795 25.6563 20.7942
80.7274 25.6778 20.7825
80.7829 25.6921 20.7747
80.8308 25.7216 20.7672
80.8808 25.7352 20.7516
80.9331 25.7496 20.7438
80.9748 25.7639 20.7361
81.0281 25.8005 20.7247
81.0757 25.8070 20.7129
81.1376 25.8356 20.6974
81.1781 25.8579 20.6936
81.2331 25.8787 20.6742
81.2744 25.893 20.6664
81.3239 25.9225 20.6588
81.3743 25.9368 20.6511
81.4256 25.9505 20.6355
81.4797 25.9648 20.6277
81.5311 26.0014 20.6162
81.5813 26.0222 20.5968
81.632 26.0365 20.589
81.6727 26.0588 20.5852
81.7229 26.0804 20.5739
81.7743 26.0942 20.5586
81.8241 26.1088 20.5513
81.8758 26.1235 20.5442
81.9261 26.1538 20.5384
81.9764 26.1682 20.5244
82.0279 26.1832 20.518
82.0847 26.2134 20.5058
82.1306 26.2442 20.5013
82.1825 26.2671 20.4927
82.2325 26.2824 20.487
82.2785 26.2977 20.4814
82.3318 26.3206 20.473
82.3826 26.3359 20.4674
82.4243 26.3512 20.4618
82.4756 26.3585 20.4518
82.5277 26.3814 20.4433
82.5775 26.4043 20.4348
82.6315 26.4276 20.4335
82.6814 26.443 20.4279
82.7327 26.4579 20.4152
82.7725 26.4732 20.4096
82.8247 26.4885 20.4039
82.8769 26.5114 20.3954
82.9266 26.5343 20.3869
82.9776 26.5419 20.3841
83.0307 26.573 20.3799
83.0798 26.5958 20.3713
83.1325 26.6111 20.3656
83.1842 26.6337 20.3501
83.2265 26.649 20.3446
83.2805 26.6645 20.3396
83.3275 26.6877 20.3324
83.38 26.7108 20.3189
83.4333 26.7264 20.3145
83.4814 26.7495 20.3014
83.5242 26.7728 20.2948
83.5742 26.7883 20.2904
83.6285 26.811 20.2763
83.679 26.8415 20.2652
83.7298 26.8485 20.2552
83.7811 26.8636 20.2492
83.8322 26.9005 20.2265
83.8728 26.9163 20.2272
83.9237 26.9537 20.211
83.9753 26.9678 20.1972
84.0254 26.9976 20.1838
84.0763 27.0207 20.1811
84.1264 27.043 20.1711
84.1771 27.0571 20.1571
84.2274 27.0868 20.1436
84.2775 27.1166 20.1302
84.331 27.1545 20.1206
84.3767 27.1686 20.1066
84.4246 27.2065 20.097
84.4757 27.2287 20.0867
84.526 27.2507 20.0762
84.5767 27.2726 20.0654
84.6261 27.3017 20.0506
84.6773 27.3374 20.031
84.7318 27.3654 20.0145
84.7823 27.3995 19.9921
84.8252 27.4195 19.9779
84.8804 27.4393 19.9635
84.9317 27.459 19.9489
84.9728 27.4836 19.9209
85.0228 27.5030 19.9059
85.074 27.5302 19.8942
85.1241 27.5417 19.8759
85.1751 27.588 19.849
85.2268 27.6136 19.8288
85.2777 27.6328 19.8137
85.3315 27.6583 19.7935
85.3806 27.6775 19.7783
85.433 27.6968 19.7632
85.4729 27.7159 19.748
85.5325 27.7416 19.7278
85.5856 27.7801 19.6976
85.6237 27.7801 19.6976
85.6752 27.8199 19.6756
85.7299 27.8443 19.6471
85.783 27.865 19.6404
85.8281 27.89 19.6128
85.88 27.9101 19.5989
85.924 27.9309 19.5859
85.9769 27.9591 19.5695
86.0249 27.98 19.5509
86.0738 28.0023 19.5409
86.1236 28.0248 19.5312
86.1738 28.0702 19.5134
86.2246 28.1 19.495
86.2751 28.1229 19.4867
86.3257 28.1457 19.4785
86.3762 28.168 19.4636
86.4263 28.2138 19.4469
86.4777 28.2207 19.4372
86.532 28.2662 19.4196
86.581 28.2954 19.4001
86.6326 28.3178 19.3904
86.682 28.3412 19.3876
86.722 28.3635 19.3778
86.7726 28.3924 19.3574
86.8231 28.4156 19.3544
86.8738 28.4379 19.3444
86.9248 28.4602 19.3342
86.9748 28.4899 19.3207
87.0256 28.5344 19.3002
87.077 28.5566 19.2901
87.1274 28.5863 19.2765
87.1775 28.6002 19.2627
87.2279 28.6234 19.2596
87.2795 28.6523 19.2394
87.3302 28.675 19.2301
87.3808 28.7214 19.2194
87.4309 28.7445 19.2114
87.4726 28.7599 19.2060
87.5224 28.783 19.1983
87.5736 28.8296 19.1833
87.6237 28.8606 19.1736
87.6745 28.884 19.1663
87.7264 28.9073 19.1591
87.7759 28.938 19.1432
87.827 28.9614 19.136
87.8777 28.9848 19.1288
87.9295 29.0316 19.1144
87.9808 29.0711 19.1088
88.0308 29.0945 19.1016
88.0737 29.1179 19.0944
88.1228 29.1485 19.0785
88.174 29.1719 19.0713
88.2247 29.2030 19.0616
88.276 29.2336 19.0456
88.3263 29.2653 19.0421
88.3771 29.2881 19.0286
88.4273 29.3427 19.0122
88.4796 29.3818 19.0007
88.5293 29.4047 18.9876
88.5798 29.4522 18.9802
88.6301 29.4751 18.9672
88.6813 29.5070 18.9643
88.7315 29.5299 18.9514
88.7776 29.5684 18.9336
88.8229 29.6002 18.9302
88.8776 29.6379 18.9102
88.928 29.6531 18.9043
88.9773 29.7056 18.8819
89.0285 29.7427 18.8651
89.08 29.7873 18.8451
89.1419 29.8098 18.8354
89.1808 29.8399 18.823
89.2322 29.8616 18.8070
89.2727 29.8995 18.792
89.3229 29.9298 18.78
89.3763 29.9526 18.7712
89.4264 30.0049 18.7442
89.4772 30.0363 18.7391
89.5281 30.0738 18.7188
89.5776 30.1046 18.7084
89.6299 30.1281 18.7013
89.6805 30.1594 18.6924
89.733 30.2228 18.6775
89.7755 30.2387 18.6742
89.8266 30.3028 18.6623
89.8771 30.3266 18.6528
89.931 30.3748 18.6448
89.9818 30.3989 18.6409
90.0319 30.4311 18.636
90.0738 30.4712 18.6305
90.1237 30.4951 18.6227
90.1745 30.527 18.6189
90.2252 30.5508 18.6162
90.2752 30.6061 18.6052
90.3263 30.6456 18.6006
90.3766 30.6691 18.5931
90.4292 30.7084 18.5884
90.4789 30.732 18.5855
90.53 30.7555 18.5826
90.5798 30.7945 18.5729
90.6312 30.8102 18.5708
90.6811 30.8492 18.5609
90.7312 30.8726 18.5575
90.7726 30.8883 18.5553
90.8245 30.9274 18.5495
90.874 30.9428 18.5426
90.9273 30.9662 18.5389
90.9774 30.9974 18.5337
91.0301 31.0127 18.5264
91.0806 31.0283 18.5236
91.1319 31.0668 18.5114
91.182 31.0984 18.5098
91.224 31.1135 18.5018
91.2744 31.129 18.4986
91.3259 31.1601 18.4921
91.3761 31.1756 18.4888
91.4273 31.1907 18.4808
91.4787 31.2217 18.4743
91.5328 31.2373 18.471
91.5723 31.2528 18.4678
91.6231 31.2678 18.4598
91.6745 31.2994 18.4579
91.7247 31.33 18.4466
91.7818 31.345 18.4388
91.8331 31.3605 18.4355
91.8729 31.376 18.4324
91.9231 31.3915 18.4294
91.9748 31.4148 18.4251
92.0246 31.4303 18.4223
92.0754 31.4458 18.4195
92.1253 31.4613 18.4168
92.176 31.484 18.4053
92.2256 31.5069 18.4022
92.2757 31.522 18.4005
92.3285 31.5442 18.398
92.3791 31.5587 18.3966
92.4295 31.5731 18.3916
92.4797 31.5948 18.3894
92.5306 31.6092 18.388
92.5732 31.6236 18.3865
92.625 31.6453 18.3809
92.6743 31.6598 18.3795
92.7244 31.6744 18.3781
92.7746 31.6819 18.3741
92.8247 31.7042 18.3755
92.8765 31.7194 18.3746
92.9275 31.735 18.3708
92.9784 31.7503 18.3733
93.0294 31.7661 18.3731
93.0797 31.7745 18.3705
93.1315 31.8066 18.3708
93.174 31.8227 18.3711
93.2255 31.847 18.3716
93.2756 31.8632 18.372
93.3275 31.8794 18.3724
93.378 31.9038 18.3732
93.4288 31.9274 18.3763
93.4804 31.9437 18.3769
93.5305 31.9769 18.376
93.5821 32.0011 18.377
93.6324 32.0171 18.3777
93.6733 32.04 18.381
93.7236 32.071 18.3826
93.7746 32.0872 18.3812
93.8243 32.1101 18.3823
93.8748 32.1254 18.3831
93.925 32.1406 18.3838
93.9768 32.1717 18.383
94.0269 32.1944 18.3839
94.0741 32.2096 18.3844
94.1238 32.2322 18.3852
94.174 32.2473 18.3857
94.2232 32.2556 18.3838
94.2753 32.2707 18.3842
94.325 32.2933 18.3848
94.3753 32.3008 18.385
94.4257 32.3166 18.3833
94.4767 32.3241 18.3835
94.5269 32.3384 18.386
94.5782 32.3467 18.3842
94.6256 32.3542 18.3844
94.6822 32.3618 18.3845
94.7233 32.3693 18.3847
94.774 32.3768 18.3849
94.8241 32.3843 18.3851
94.8754 32.3918 18.3853
94.9286 32.3926 18.3833
94.9795 32.3993 18.3855
95.033 32.3993 18.3855
95.0823 32.4068 18.3858
95.1228 32.4068 18.3858
95.1732 32.4068 18.3858
95.2234 32.4068 18.3858
95.2735 32.4068 18.3858
95.3244 32.4068 18.3858
95.3747 32.4068 18.3858
95.4285 32.4068 18.3858
95.4793 32.4068 18.3858
95.5346 32.4008 18.3835
95.5798 32.3994 18.3846
95.6324 32.3994 18.3846
95.6749 32.3994 18.3846
95.7286 32.3994 18.3846
95.7828 32.3994 18.3846
95.8249 32.3939 18.3824
95.8802 32.3921 18.383
95.9318 32.3921 18.383
95.9817 32.3921 18.383
96.0327 32.3921 18.383
96.0831 32.3921 18.383
96.1231 32.3921 18.383
96.1735 32.3921 18.383
96.227 32.39 18.383
96.2765 32.3852 18.3807
96.3227 32.3852 18.3807
96.3736 32.3852 18.3807
96.4296 32.3852 18.3807
96.4826 32.3852 18.3807
96.5233 32.3852 18.3807
96.5732 32.3852 18.3807
96.6239 32.3784 18.378
96.6752 32.3784 18.378
96.7294 32.3784 18.378
96.7788 32.3784 18.378
96.825 32.3784 18.378
96.8743 32.3784 18.378
96.9265 32.3784 18.378
96.9766 32.3784 18.378
97.0232 32.3784 18.378
97.0735 32.3784 18.378
97.1265 32.3784 18.378
97.1765 32.3784 18.378
97.2269 32.3784 18.378
97.2784 32.3784 18.378
97.3231 32.3784 18.378
97.3742 32.3784 18.378
97.4289 32.3784 18.378
97.4804 32.3784 18.378
97.5305 32.3784 18.378
97.582 32.3784 18.378
97.6284 32.3784 18.378
97.6805 32.3784 18.378
97.7262 32.3784 18.378
97.7763 32.3784 18.378
97.829 32.3784 18.378
97.8796 32.3784 18.378
97.9319 32.3784 18.378
97.9742 32.3784 18.378
98.0241 32.3784 18.378
98.0756 32.3784 18.378
98.1256 32.3784 18.378
98.1778 32.3784 18.378
98.227 32.3784 18.378
98.2798 32.3784 18.378
98.3297 32.3826 18.3803
98.3829 32.3852 18.381
98.4239 32.3852 18.381
98.4734 32.3897 18.3832
98.5251 32.3924 18.3841
98.576 32.3924 18.3841
98.6258 32.3971 18.3863
98.6766 32.3998 18.3872
98.726 32.4045 18.3895
98.7776 32.4045 18.3895
98.828 32.4072 18.3904
98.8783 32.412 18.3927
98.9288 32.4147 18.3936
98.9797 32.4195 18.3958
99.0292 32.4222 18.3967
99.0802 32.427 18.399
99.1313 32.4297 18.3999
99.182 32.4372 18.4031
99.2257 32.4372 18.4031
99.2744 32.442 18.4053
99.3243 32.4495 18.4085
99.3767 32.4522 18.4094
99.4264 32.4522 18.4094
99.4768 32.4597 18.4126
99.527 32.4645 18.4149
99.5782 32.472 18.418
99.6319 32.4822 18.4221
99.6726 32.4897 18.4253
99.7247 32.5047 18.4316
99.7774 32.5122 18.4348
99.828 32.5246 18.4402
99.8782 32.5423 18.4475
99.9283 32.5573 18.4538
99.9791 32.5723 18.4602
100.03 32.6023 18.4728
100.082 32.6249 18.4823
100.132 32.6399 18.4887
100.173 32.6549 18.495
100.223 32.6849 18.5077
100.275 32.6999 18.514
100.326 32.7225 18.5235
100.377 32.745 18.533
100.432 32.7675 18.5425
100.481 32.7825 18.5489
100.532 32.8196 18.5654
100.582 32.8488 18.5797
100.622 32.8488 18.5797
100.673 32.8915 18.6034
100.723 32.9195 18.6199
100.775 32.9333 18.6285
100.827 32.954 18.6415
100.878 32.9807 18.66
100.931 32.9937 18.6696
100.981 33.0129 18.6845
101.031 33.044 18.7102
101.076 33.0563 18.7207
101.125 33.0806 18.7419
101.175 33.0927 18.7526
101.231 33.1167 18.774
101.281 33.1287 18.7848
101.334 33.1466 18.8010
101.374 33.1586 18.8117
101.425 33.1824 18.8334
101.478 33.1884 18.8388
101.527 33.2162 18.8637
101.578 33.228 18.8745
101.63 33.2456 18.8907
101.681 33.2574 18.9015
101.732 33.2692 18.9122
101.774 33.2868 18.9283
101.824 33.2986 18.939
101.874 33.3103 18.9497
101.925 33.318 18.9571
101.976 33.3338 18.9711
102.026 33.3515 18.9871
102.08 33.3632 18.9978
102.129 33.375 19.0085
102.18 33.3867 19.0191
102.23 33.3867 19.0191
102.281 33.3985 19.0297
102.331 33.4102 19.0404
102.382 33.422 19.051
102.432 33.4279 19.0563
102.475 33.4338 19.0616
102.524 33.4456 19.0723
102.574 33.4515 19.0776
102.625 33.4574 19.0829
102.683 33.4633 19.0882
102.723 33.4691 19.0935
102.776 33.4749 19.0987
102.827 33.4807 19.1039
102.878 33.4865 19.1091
102.93 33.4865 19.1091
102.981 33.4922 19.1142
103.031 33.4922 19.1142
103.082 33.498 19.1194
103.122 33.498 19.1194
103.173 33.498 19.1194
103.224 33.498 19.1194
103.276 33.498 19.1194
103.326 33.498 19.1194
103.377 33.498 19.1194
103.43 33.498 19.1194
103.481 33.498 19.1194
103.535 33.4955 19.1173
103.573 33.4955 19.1173
103.623 33.4955 19.1173
103.674 33.4887 19.1142
103.725 33.4887 19.1142
103.775 33.4835 19.112
103.827 33.4814 19.1122
103.879 33.4814 19.1122
103.931 33.4814 19.1122
103.973 33.4814 19.1122
104.023 33.4755 19.11
104.074 33.4755 19.11
104.124 33.474 19.1109
104.18 33.474 19.1109
104.223 33.474 19.1109
104.281 33.474 19.1109
104.34 33.474 19.1109
104.38 33.474 19.1109
104.432 33.474 19.1109
104.473 33.474 19.1109
104.524 33.474 19.1109
104.575 33.474 19.1109
104.626 33.474 19.1109
104.676 33.474 19.1109
104.727 33.4679 19.1087
104.778 33.4679 19.1087
104.83 33.4679 19.1087
104.88 33.4679 19.1087
104.932 33.4679 19.1087
104.972 33.4679 19.1087
105.025 33.4679 19.1087
105.077 33.474 19.1109
105.13 33.474 19.1109
105.18 33.4751 19.1093
105.224 33.4822 19.1114
105.281 33.4822 19.1114
105.332 33.4827 19.1090
105.373 33.4902 19.1111
105.429 33.4902 19.1111
105.48 33.4904 19.1083
105.532 33.4981 19.1103
105.575 33.4981 19.1103
105.628 33.5060 19.1094
105.679 33.5061 19.1064
105.73 33.5061 19.1064
105.781 33.5139 19.1084
105.827 33.5139 19.1054
105.879 33.5139 19.1054
105.933 33.5217 19.1073
105.973 33.5218 19.1043
106.024 33.5296 19.1063
106.075 33.5296 19.1032
106.125 33.5296 19.1032
106.178 33.5374 19.1052
106.231 33.5374 19.1052
106.282 33.5374 19.1022
106.333 33.5374 19.1022
106.383 33.5453 19.1041
106.423 33.5453 19.1011
106.473 33.5453 19.1011
106.531 33.5531 19.1030
106.579 33.5531 19.0999
106.63 33.5531 19.0999
106.68 33.5609 19.0987
106.722 33.5609 19.0987
106.774 33.5689 19.1006
106.824 33.5687 19.0974
106.874 33.5766 19.0961
106.926 33.5766 19.0961
106.977 33.5844 19.0948
107.031 33.5844 19.0948
107.08 33.5922 19.0934
107.131 33.6002 19.0953
107.182 33.6080 19.094
107.224 33.6079 19.0908
107.277 33.6159 19.0927
107.328 33.6237 19.0913
107.377 33.6235 19.0881
107.431 33.6315 19.09
107.482 33.6314 19.0867
107.534 33.6392 19.0854
107.574 33.647 19.084
107.625 33.6548 19.0827
107.675 33.6626 19.0813
107.725 33.6704 19.0799
107.776 33.6782 19.0786
107.826 33.686 19.0772
107.876 33.6939 19.0758
107.93 33.7017 19.0745
107.975 33.7095 19.0731
108.029 33.7251 19.0703
108.079 33.7407 19.0675
108.129 33.7485 19.0661
108.179 33.7563 19.0648
108.232 33.7719 19.062
108.281 33.7875 19.0592
108.331 33.7953 19.0578
108.384 33.8031 19.0564
108.424 33.8265 19.0521
108.475 33.8341 19.0475
108.526 33.8419 19.046
108.577 33.8653 19.0417
108.627 33.8889 19.0406
108.678 33.8964 19.0358
108.732 33.92 19.0347
108.783 33.9276 19.03
108.826 33.9432 19.027
108.873 33.959 19.0273
108.924 33.9743 19.0211
108.974 33.9899 19.0181
109.026 34.0054 19.0151
109.075 34.0368 19.0123
109.125 34.0521 19.0060
109.177 34.0677 19.0029
109.228 34.091 18.9983
109.28 34.1068 18.9985
109.332 34.1143 18.9938
109.374 34.1299 18.9907
109.425 34.1454 18.9875
109.474 34.1687 18.9829
109.526 34.1998 18.9766
109.575 34.2153 18.9734
109.626 34.2386 18.9687
109.679 34.2541 18.9655
109.727 34.2696 18.9623
109.779 34.3007 18.9559
109.829 34.3084 18.9543
109.88 34.3392 18.9444
109.931 34.3546 18.9411
109.981 34.3782 18.9393
110.031 34.4015 18.9344
110.083 34.4247 18.9295
110.123 34.4322 18.9246
110.174 34.4476 18.9212
110.224 34.4708 18.9161
110.276 34.4944 18.9142
110.325 34.525 18.9041
110.377 34.5486 18.9022
110.428 34.5714 18.8938
110.479 34.5869 18.8903
110.53 34.6101 18.885
110.581 34.6255 18.8815
110.632 34.6561 18.8713
110.674 34.6796 18.8691
110.724 34.7028 18.8637
110.774 34.7178 18.8569
110.824 34.7491 18.8529
110.877 34.7641 18.846
110.926 34.7796 18.8423
110.978 34.8031 18.84
111.027 34.8335 18.8294
111.081 34.8493 18.8289
111.129 34.872 18.8202
111.182 34.9105 18.8108
111.232 34.9259 18.8070
111.272 34.9494 18.8045
111.323 34.9721 18.7956
111.374 34.9956 18.793
111.424 35.0183 18.7841
111.475 35.0259 18.7822
111.526 35.0567 18.7744
111.575 35.072 18.7705
111.626 35.1104 18.7607
111.676 35.1253 18.7535
111.727 35.1565 18.7488
111.782 35.1795 18.7427
111.832 35.2020 18.7335
111.876 35.2255 18.7306
111.927 35.2404 18.7234
111.978 35.2633 18.7173
112.027 35.294 18.7090
112.078 35.3093 18.7049
112.128 35.3551 18.6925
112.18 35.3776 18.683
112.231 35.4010 18.6799
112.274 35.4239 18.6735
112.324 35.4387 18.666
112.376 35.4692 18.6575
112.426 35.4926 18.6543
112.477 35.5155 18.6478
112.531 35.546 18.6391
112.581 35.5836 18.625
112.63 35.6070 18.6217
112.681 35.637 18.6097
112.732 35.6598 18.6031
112.774 35.6832 18.5996
112.824 35.7131 18.5875
112.876 35.7359 18.5808
112.926 35.7592 18.5773
112.977 35.7739 18.5696
113.028 35.8119 18.5583
113.078 35.8346 18.5514
113.13 35.872 18.5367
113.18 35.8947 18.5297
113.232 35.9332 18.5212
113.274 35.9553 18.511
113.326 35.978 18.5039
113.377 36.0164 18.4952
113.427 36.0385 18.4849
113.48 36.0687 18.4754
113.528 36.1065 18.4633
113.581 36.1442 18.4512
113.63 36.1668 18.4439
113.682 36.1894 18.4366
113.732 36.2189 18.4236
113.782 36.2415 18.4162
113.823 36.2723 18.4095
113.873 36.2949 18.4020
113.925 36.3393 18.3837
113.978 36.355 18.3818
114.026 36.3844 18.3686
114.078 36.422 18.3558
114.133 36.4445 18.3482
114.173 36.482 18.3354
114.224 36.5045 18.3277
114.275 36.5269 18.3199
114.324 36.5487 18.3090
114.378 36.6018 18.2937
114.43 36.6391 18.2805
114.48 36.6616 18.2726
114.531 36.6832 18.2614
114.582 36.7056 18.2534
114.623 36.7578 18.2345
114.673 36.7652 18.2318
114.724 36.8173 18.2128
114.775 36.8397 18.2046
114.824 36.8768 18.1909
114.876 36.8991 18.1826
114.926 36.9206 18.1712
114.978 36.9577 18.1573
115.027 36.9882 18.1492
115.081 37.0104 18.1408
115.131 37.0541 18.1207
115.182 37.0911 18.1065
115.232 37.1132 18.0979
115.273 37.1428 18.0864
115.323 37.1797 18.072
115.374 37.2018 18.0634
115.429 37.2387 18.0488
115.482 37.2534 18.043
115.533 37.2968 18.0222
115.573 37.3123 18.0194
115.623 37.3556 17.9986
115.675 37.385 17.9866
115.729 37.4225 17.9748
115.785 37.4437 17.9627
115.824 37.4657 17.9536
115.875 37.4876 17.9445
115.928 37.5096 17.9355
115.981 37.5681 17.9111
116.036 37.5901 17.9019
116.074 37.612 17.8927
116.124 37.6339 17.8835
116.181 37.6694 17.8649
116.232 37.6849 17.8617
116.273 37.7068 17.8524
116.325 37.7287 17.843
116.375 37.7641 17.8241
116.425 37.7922 17.8084
116.477 37.8149 17.8019
116.527 37.843 17.7861
116.578 37.8657 17.7795
116.63 37.8874 17.7699
116.68 37.9010 17.7603
116.731 37.9299 17.7474
116.781 37.9732 17.7278
116.832 37.9877 17.7213
116.872 38.0093 17.7114
116.923 38.0382 17.6983
116.975 38.0526 17.6917
117.026 38.0814 17.6784
117.079 38.0958 17.6718
117.126 38.1092 17.6621
117.178 38.1235 17.6554
117.229 38.1595 17.6387
117.278 38.181 17.6286
117.33 38.2035 17.6216
117.382 38.2169 17.6118
117.432 38.2312 17.6050
117.478 38.2527 17.5949
117.528 38.2742 17.5847
117.578 38.2813 17.5812
117.628 38.3028 17.571
117.682 38.3171 17.5642
117.729 38.3314 17.5573
117.782 38.3671 17.5402
117.823 38.3732 17.5337
117.873 38.3874 17.5267
117.924 38.4098 17.5193
117.974 38.4159 17.5128
118.031 38.4372 17.5023
118.077 38.4454 17.5019
118.128 38.4586 17.4918
118.179 38.4799 17.4812
118.23 38.4859 17.4747
118.282 38.5012 17.4706
118.325 38.5154 17.4636
118.375 38.5224 17.46
118.426 38.5295 17.4564
118.483 38.5355 17.4498
118.522 38.5508 17.4457
118.574 38.5579 17.4421
118.624 38.5639 17.4355
118.675 38.571 17.4319
118.725 38.5781 17.4283
118.775 38.5851 17.4247
118.826 38.5851 17.4247
118.876 38.5922 17.4211
118.926 38.5993 17.4175
118.978 38.5993 17.4175
119.031 38.6075 17.417
119.075 38.6064 17.4139
119.125 38.6064 17.4139
119.175 38.6146 17.4134
119.225 38.6135 17.4103
119.281 38.6135 17.4103
119.332 38.6135 17.4103
119.382 38.6135 17.4103
119.432 38.6146 17.4134
119.473 38.6146 17.4134
119.525 38.6064 17.4139
119.576 38.6064 17.4139
119.628 38.6064 17.4139
119.678 38.6064 17.4139
119.728 38.6064 17.4139
119.778 38.6064 17.4139
119.83 38.6064 17.4139
119.882 38.6064 17.4139
119.923 38.6064 17.4139
119.975 38.6064 17.4139
120.027 38.6064 17.4139
120.08 38.6064 17.4139
120.131 38.6064 17.4139
120.174 38.6064 17.4139
120.224 38.6064 17.4139
120.274 38.6146 17.4133
120.325 38.6146 17.4133
120.376 38.6146 17.4133
120.427 38.6129 17.4099
120.477 38.6129 17.4099
120.528 38.6129 17.4099
120.579 38.6218 17.4087
120.63 38.618 17.4040
120.681 38.618 17.4040
120.731 38.6225 17.3973
120.781 38.6225 17.3973
120.833 38.626 17.3899
120.873 38.626 17.3899
120.923 38.6346 17.3878
120.974 38.6288 17.3821
121.024 38.6313 17.3743
121.074 38.6313 17.3743
121.125 38.6356 17.3586
121.176 38.6356 17.3586
121.226 38.646 17.3486
121.277 38.6398 17.3428
121.327 38.6418 17.3349
121.378 38.6521 17.3249
121.43 38.6541 17.3169
121.476 38.6561 17.3090
121.527 38.654 17.2873
121.577 38.6559 17.2794
121.627 38.6661 17.2693
121.679 38.6619 17.2556
121.732 38.6639 17.2477
121.78 38.6658 17.2398
121.832 38.6718 17.2161
121.872 38.6718 17.2161
121.924 38.6777 17.1923
121.974 38.6817 17.1765
122.024 38.6856 17.1607
122.074 38.6876 17.1527
122.125 38.6915 17.1369
122.181 38.6974 17.1132
122.231 38.6994 17.1053
122.282 38.7014 17.0974
122.333 38.7073 17.0737
122.373 38.7092 17.0658
122.428 38.7171 17.0342
122.478 38.721 17.0183
122.531 38.7187 16.9968
122.574 38.7288 16.9867
122.625 38.7347 16.9629
122.675 38.7387 16.9471
122.728 38.7426 16.9313
122.779 38.7485 16.9076
122.832 38.7461 16.886
122.882 38.762 16.8521
122.94 38.7679 16.8284
122.981 38.7655 16.8069
123.031 38.7776 16.7888
123.081 38.7772 16.7593
123.125 38.7791 16.7514
123.176 38.7868 16.7197
123.227 38.7988 16.7016
123.277 38.7965 16.6801
123.327 38.8061 16.6404
123.378 38.8182 16.6224
123.43 38.826 16.5907
123.481 38.8318 16.5669
123.532 38.8395 16.5352
123.572 38.8454 16.5114
123.623 38.843 16.4898
123.675 38.8489 16.466
123.732 38.8566 16.4343
123.776 38.8725 16.4004
123.827 38.8741 16.3629
123.877 38.8799 16.3391
123.93 38.8958 16.3052
123.98 38.9016 16.2814
124.032 38.9074 16.2576
124.073 38.9089 16.2201
124.123 38.9147 16.1963
124.175 38.9204 16.1725
124.224 38.9299 16.1329
124.275 38.9357 16.1091
124.325 38.9474 16.0615
124.377 38.9531 16.0378
124.426 38.9626 15.9982
124.477 38.9683 15.9744
124.531 38.9739 15.9506
124.58 38.9796 15.9269
124.631 38.991 15.8794
124.681 38.9986 15.8477
124.733 39.0043 15.8239
124.773 39.0101 15.8001
124.824 39.0177 15.7684
124.875 39.0234 15.7447
124.926 39.0291 15.7209
124.976 39.0368 15.6892
125.027 39.0488 15.6711
125.079 39.0464 15.6495
125.13 39.0559 15.6099
125.18 39.0637 15.5782
125.224 39.0675 15.5624
125.274 39.0733 15.5386
125.327 39.0771 15.5227
125.378 39.0911 15.4968
125.427 39.0887 15.4752
125.48 39.0925 15.4593
125.53 39.1064 15.4334
125.58 39.1079 15.396
125.632 39.1117 15.3801
125.682 39.1256 15.3541
125.732 39.1232 15.3326
125.774 39.127 15.3167
125.825 39.1327 15.293
125.876 39.1365 15.2771
125.926 39.1422 15.2534
125.977 39.1523 15.2432
126.027 39.1582 15.2195
126.077 39.1578 15.19
126.128 39.1635 15.1663
126.179 39.1673 15.1504
126.23 39.173 15.1267
126.281 39.1787 15.1029
126.324 39.1806 15.095
126.374 39.1844 15.0791
126.429 39.1901 15.0554
126.479 39.1977 15.0237
126.529 39.2078 15.0135
126.58 39.2137 14.9898
126.631 39.2094 14.9762
126.681 39.2195 14.966
126.722 39.2235 14.9502
126.779 39.2274 14.9343
126.826 39.2313 14.9185
126.877 39.2333 14.9106
126.928 39.229 14.8969
126.98 39.243 14.8709
127.031 39.243 14.8709
127.083 39.2489 14.8471
127.124 39.2509 14.8391
127.174 39.2528 14.8312
127.226 39.2485 14.8175
127.275 39.2587 14.8074
127.326 39.2544 14.7937
127.376 39.2646 14.7836
127.427 39.2603 14.7699
127.478 39.2642 14.7541
127.527 39.2744 14.7439
127.58 39.2783 14.7281
127.624 39.274 14.7144
127.675 39.2842 14.7043
127.728 39.2861 14.6963
127.778 39.29 14.6804
127.828 39.292 14.6725
127.881 39.2978 14.6487
127.93 39.2916 14.6429
127.98 39.3037 14.6248
128.031 39.3057 14.6168
128.083 39.3014 14.6032
128.123 39.3115 14.593
128.173 39.3072 14.5793
128.223 39.3111 14.5635
128.274 39.3193 14.5612
128.324 39.3151 14.5476
128.375 39.3189 14.5317
128.426 39.331 14.5136
128.476 39.3267 14.4999
128.529 39.3368 14.4898
128.581 39.3407 14.4739
128.631 39.3427 14.4659
128.672 39.3384 14.4523
128.723 39.3505 14.4342
128.774 39.3524 14.4262
128.827 39.3481 14.4126
128.88 39.3602 14.3946
128.932 39.3579 14.3729
128.977 39.3681 14.3628
129.028 39.37 14.3548
129.078 39.3739 14.3389
129.129 39.3779 14.3231
129.18 39.3837 14.2994
129.229 39.3857 14.2914
129.28 39.3896 14.2755
129.33 39.3935 14.2597
129.381 39.3974 14.2438
129.424 39.4014 14.228
129.482 39.4033 14.22
129.526 39.4010 14.1985
129.58 39.4131 14.1804
129.632 39.4089 14.1668
129.673 39.417 14.1646
129.727 39.421 14.1487
129.778 39.4268 14.1249
129.827 39.4244 14.1034
129.881 39.4346 14.0932
129.932 39.4405 14.0695
129.982 39.4361 14.0559
130.022 39.4482 14.0378
130.075 39.4501 14.0299
130.128 39.4478 14.0083
130.179 39.4617 13.9824
130.223 39.4617 13.9824
130.274 39.4656 13.9665
130.325 39.4673 13.9292
130.376 39.4711 13.9133
130.425 39.4768 13.8896
130.476 39.4806 13.8737
130.527 39.4844 13.8579
130.576 39.4901 13.8341
130.629 39.4938 13.8183
130.679 39.5014 13.7866
130.724 39.5014 13.7866
130.775 39.5090 13.7549
130.828 39.5147 13.7312
130.88 39.5204 13.7074
130.932 39.5242 13.6915
130.982 39.5362 13.6735
131.024 39.5401 13.6577
131.081 39.5441 13.6419
131.132 39.5519 13.6102
131.182 39.5515 13.5807
131.224 39.5553 13.5649
131.275 39.5591 13.5491
131.329 39.5629 13.5332
131.38 39.5686 13.5095
131.432 39.5724 13.4936
131.482 39.5799 13.4619
131.532 39.5837 13.4461
131.575 39.5875 13.4302
131.627 39.5933 13.4064
131.676 39.6053 13.3884
131.726 39.6093 13.3726
131.777 39.6069 13.351
131.828 39.6126 13.3272
131.881 39.6202 13.2955
131.932 39.624 13.2797
131.981 39.6297 13.2559
132.03 39.6335 13.2401
132.08 39.6373 13.2243
132.132 39.6411 13.2084
132.174 39.6449 13.1926
132.223 39.6424 13.171
132.276 39.6498 13.1393
132.326 39.6517 13.1313
132.376 39.659 13.0996
132.427 39.6645 13.0758
132.481 39.6681 13.0599
132.531 39.6719 13.044
132.583 39.682 13.0338
132.624 39.6896 13.0021
132.675 39.6915 12.9942
132.725 39.6953 12.9783
132.778 39.7010 12.9545
132.829 39.7067 12.9307
132.88 39.7086 12.9228
132.924 39.7123 12.9069
132.979 39.7161 12.8911
133.028 39.718 12.8831
133.079 39.7218 12.8672
133.129 39.7237 12.8593
133.18 39.7294 12.8355
133.232 39.7294 12.8355
133.281 39.7332 12.8196
133.335 39.7288 12.8060
133.373 39.7307 12.798
133.424 39.7407 12.7877
133.478 39.7426 12.7797
133.529 39.7445 12.7717
133.579 39.7464 12.7637
133.629 39.7501 12.7478
133.68 39.7539 12.732
133.733 39.7558 12.724
133.786 39.7596 12.7081
133.826 39.7615 12.7002
133.878 39.7634 12.6922
133.929 39.7652 12.6842
133.979 39.7609 12.6706
134.029 39.7709 12.6603
134.08 39.7684 12.6387
134.13 39.7785 12.6285
134.183 39.7741 12.6148
134.222 39.7759 12.6068
134.275 39.7859 12.5966
134.327 39.7815 12.5829
134.379 39.7915 12.5726
134.429 39.7934 12.5647
134.48 39.7953 12.5567
134.53 39.7991 12.5408
134.581 39.8009 12.5328
134.623 39.8047 12.5168
134.674 39.8002 12.5032
134.73 39.8021 12.4952
134.776 39.8040 12.4872
134.827 39.8059 12.4792
134.878 39.8141 12.4769
134.929 39.8096 12.4632
134.979 39.8178 12.4609
135.03 39.8134 12.4472
135.079 39.8153 12.4392
135.13 39.8235 12.4369
135.181 39.8172 12.4312
135.231 39.8253 12.4289
135.282 39.819 12.4233
135.324 39.8272 12.421
135.374 39.8291 12.413
135.425 39.831 12.4050
135.479 39.8247 12.3993
135.527 39.8266 12.3913
135.578 39.8347 12.389
135.63 39.8284 12.3833
135.679 39.8366 12.381
135.73 39.8385 12.373
135.78 39.8341 12.3593
135.823 39.8423 12.357
135.877 39.836 12.3513
135.927 39.846 12.3411
135.978 39.8397 12.3354
136.029 39.8416 12.3274
136.079 39.8498 12.3251
136.13 39.8516 12.3171
136.18 39.8535 12.3091
136.224 39.8554 12.3011
136.275 39.8491 12.2954
136.328 39.8592 12.2851
136.378 39.861 12.2771
136.428 39.8629 12.2691
136.479 39.8648 12.2612
136.528 39.8585 12.2555
136.581 39.8686 12.2452
136.632 39.8623 12.2395
136.682 39.8723 12.2292
136.725 39.8723 12.2292
136.775 39.8742 12.2212
136.828 39.8761 12.2132
136.879 39.878 12.2052
136.929 39.8717 12.1995
136.981 39.8798 12.1972
137.031 39.8817 12.1892
137.084 39.8836 12.1813
137.123 39.8836 12.1813
137.178 39.8855 12.1733
137.227 39.8792 12.1676
137.277 39.8874 12.1653
137.333 39.8811 12.1596
137.383 39.8892 12.1573
137.427 39.883 12.1516
137.476 39.8911 12.1493
137.528 39.8848 12.1436
137.58 39.893 12.1413
137.63 39.8949 12.1333
137.681 39.8949 12.1333
137.732 39.8886 12.1276
137.775 39.8968 12.1253
137.824 39.8986 12.1173
137.879 39.8924 12.1116
137.93 39.9005 12.1093
137.981 39.9024 12.1014
138.027 39.9024 12.1014
138.079 39.8961 12.0957
138.125 39.9043 12.0934
138.175 39.898 12.0877
138.234 39.898 12.0877
138.275 39.898 12.0877
138.329 39.898 12.0877
138.378 39.898 12.0877
138.43 39.898 12.0877
138.481 39.898 12.0877
138.533 39.898 12.0877
138.581 39.898 12.0877
138.632 39.9043 12.0933
138.673 39.8961 12.0955
138.723 39.8961 12.0955
138.774 39.8961 12.0955
138.827 39.8961 12.0955
138.876 39.9025 12.1012
138.928 39.9025 12.1012
138.982 39.8943 12.1034
139.03 39.8943 12.1034
139.079 39.8943 12.1034
139.129 39.8943 12.1034
139.183 39.9006 12.1090
139.225 39.9006 12.1090
139.274 39.8924 12.1113
139.325 39.8924 12.1113
139.379 39.8988 12.1169
139.429 39.8906 12.1191
139.48 39.8969 12.1248
139.53 39.8887 12.127
139.582 39.8951 12.1326
139.625 39.8869 12.1349
139.682 39.885 12.1427
139.723 39.8832 12.1507
139.776 39.8832 12.1507
139.837 39.8814 12.1586
139.882 39.8814 12.1586
139.923 39.8795 12.1666
139.982 39.8795 12.1666
140.027 39.8795 12.1666
140.077 39.8795 12.1666
140.128 39.8795 12.1666
140.175 39.8777 12.1745
140.235 39.8777 12.1745
140.275 39.8777 12.1745
140.325 39.8777 12.1745
140.376 39.8777 12.1745
140.426 39.8777 12.1745
140.478 39.8777 12.1745
140.529 39.8795 12.1665
140.58 39.8795 12.1665
140.63 39.8795 12.1665
140.68 39.8795 12.1665
140.731 39.8795 12.1665
140.782 39.8795 12.1665
140.823 39.8795 12.1665
140.878 39.8795 12.1665
140.928 39.8795 12.1665
140.978 39.8795 12.1665
141.029 39.8859 12.1721
141.08 39.8859 12.1721
141.131 39.8859 12.1721
141.18 39.8859 12.1721
141.23 39.8859 12.1721
141.281 39.8793 12.1664
141.324 39.8793 12.1664
141.377 39.8793 12.1664
141.427 39.8793 12.1664
141.477 39.8793 12.1664
141.531 39.8793 12.1664
141.582 39.8884 12.1648
141.623 39.8884 12.1648
141.677 39.8884 12.1648
141.728 39.8884 12.1648
141.778 39.8884 12.1648
141.829 39.8884 12.1648
141.879 39.8884 12.1648
141.93 39.8884 12.1648
141.981 39.8884 12.1648
142.033 39.8884 12.1648
142.072 39.8884 12.1648
142.123 39.8884 12.1648
142.174 39.8884 12.1648
142.225 39.8884 12.1648
142.277 39.8884 12.1648
142.331 39.8884 12.1648
142.382 39.8884 12.1648
142.432 39.8884 12.1648
142.472 39.8884 12.1648
142.525 39.8884 12.1648
142.579 39.8884 12.1648
142.63 39.8884 12.1648
142.68 39.8884 12.1648
142.731 39.8884 12.1648
142.782 39.8884 12.1648
142.823 39.8884 12.1648
142.875 39.8884 12.1648
142.925 39.8793 12.1665
142.976 39.8793 12.1665
143.027 39.8793 12.1665
143.077 39.8793 12.1665
143.129 39.8793 12.1665
143.178 39.8793 12.1665
143.231 39.8793 12.1665
143.281 39.8793 12.1665
143.331 39.8793 12.1665
143.382 39.8793 12.1665
143.423 39.8793 12.1665
143.478 39.8733 12.169
143.528 39.8733 12.169
143.578 39.8733 12.169
143.63 39.8733 12.169
143.678 39.8733 12.169
143.729 39.8703 12.1713
143.779 39.869 12.1682
143.83 39.869 12.1682
143.88 39.8675 12.1703
143.924 39.8673 12.168
143.975 39.8663 12.17
144.026 39.8663 12.1679
144.076 39.8657 12.1699
144.127 39.8658 12.1678
144.177 39.8653 12.1698
144.228 39.8651 12.1697
144.28 39.8653 12.1677
144.331 39.865 12.1697
144.378 39.8649 12.1697
144.433 39.8649 12.1697
144.476 39.8649 12.1697
144.53 39.8649 12.1697
144.579 39.8651 12.1677
144.63 39.8648 12.1697
144.682 39.8648 12.1697
144.722 39.8648 12.1697
144.773 39.865 12.1677
144.824 39.865 12.1677
144.876 39.8649 12.1697
144.926 39.8649 12.1677
144.98 39.865 12.1678
145.031 39.865 12.1678
145.082 39.865 12.1678
145.122 39.865 12.1678
145.173 39.865 12.1678
145.223 39.8652 12.1697
145.274 39.865 12.1678
145.325 39.865 12.1678
145.376 39.865 12.1678
145.425 39.865 12.1678
145.476 39.865 12.1678
145.527 39.865 12.1678
145.577 39.865 12.1678
145.628 39.865 12.1678
145.678 39.8644 12.1659
145.731 39.865 12.1678
145.782 39.865 12.1678
145.833 39.8643 12.166
145.874 39.8651 12.1678
145.927 39.8651 12.1678
145.976 39.8642 12.166
146.025 39.8642 12.166
146.078 39.8651 12.1677
146.127 39.8651 12.1677
146.178 39.8652 12.1677
146.23 39.8641 12.1661
146.28 39.8652 12.1677
146.331 39.864 12.1661
146.381 39.864 12.1662
146.432 39.864 12.1662
146.481 39.864 12.1662
146.533 39.864 12.1662
146.575 39.864 12.1662
146.624 39.864 12.1662
146.675 39.864 12.1662
146.725 39.864 12.1661
146.778 39.8624 12.165
146.827 39.8624 12.165
146.879 39.864 12.1661
146.93 39.8624 12.165
146.98 39.8623 12.1651
147.03 39.8623 12.1651
147.074 39.8623 12.1651
147.123 39.8623 12.1651
147.173 39.8623 12.1651
147.225 39.8623 12.1651
147.278 39.8623 12.1651
147.328 39.8623 12.1651
147.379 39.8605 12.1645
147.431 39.8623 12.165
147.481 39.8604 12.1646
147.531 39.8604 12.1646
147.574 39.8624 12.165
147.624 39.8624 12.1649
147.677 39.8604 12.1647
147.725 39.8604 12.1647
147.776 39.8624 12.1648
147.826 39.8604 12.1647
147.877 39.8604 12.1647
147.927 39.8604 12.1647
147.98 39.8604 12.1647
148.032 39.8604 12.1647
148.074 39.8604 12.1647
148.126 39.8604 12.1647
148.175 39.8604 12.1647
148.226 39.8585 12.1649
148.279 39.8604 12.1646
148.328 39.8585 12.165
148.38 39.8585 12.165
148.429 39.8585 12.165
148.481 39.8585 12.165
148.533 39.8585 12.165
148.573 39.8585 12.165
148.625 39.8585 12.165
148.675 39.8604 12.1645
148.728 39.8585 12.165
148.778 39.8604 12.1645
148.828 39.8585 12.165
148.88 39.8585 12.165
148.932 39.8585 12.165
148.981 39.8585 12.165
149.032 39.8585 12.165
149.074 39.8585 12.165
149.124 39.8585 12.165
149.176 39.8585 12.165
149.227 39.8585 12.165
149.278 39.8585 12.165
149.329 39.8585 12.165
149.38 39.8585 12.165
149.424 39.8585 12.165
149.475 39.8585 12.165
149.525 39.8585 12.165
149.576 39.8568 12.1659
149.626 39.8585 12.165
149.677 39.8585 12.165
149.727 39.8568 12.1659
149.779 39.8568 12.1659
149.829 39.8585 12.165
149.884 39.8585 12.165
149.924 39.8585 12.165
149.975 39.8568 12.166
150.025 39.8585 12.165
150.075 39.8585 12.165
150.127 39.8585 12.165
150.178 39.8585 12.165
150.231 39.8585 12.165
150.281 39.8585 12.165
150.332 39.8585 12.165
150.372 39.8585 12.165
150.423 39.8585 12.165
150.473 39.8585 12.165
150.527 39.8585 12.165
150.577 39.8585 12.165
150.627 39.8585 12.165
150.679 39.8585 12.165
150.728 39.8568 12.166
150.782 39.8585 12.165
150.825 39.8585 12.165
150.874 39.8585 12.165
150.926 39.8585 12.165
150.975 39.8585 12.165
151.025 39.8585 12.165
151.077 39.8585 12.165
151.126 39.8585 12.165
151.181 39.8585 12.165
151.231 39.8585 12.165
151.281 39.8585 12.165
151.332 39.8569 12.167
151.373 39.8592 12.1663
151.423 39.8576 12.1678
151.474 39.8595 12.167
151.524 39.8595 12.167
151.575 39.8577 12.1669
151.626 39.8594 12.1659
151.682 39.8594 12.1659
151.734 39.8594 12.1659
151.782 39.8594 12.1659
151.832 39.8582 12.1612
151.874 39.8582 12.1612
151.926 39.8582 12.1612
151.977 39.8568 12.1552
152.03 39.8568 12.1552
152.085 39.8554 12.1491
152.127 39.8554 12.1491
152.176 39.8539 12.143
152.231 39.8546 12.1413
152.284 39.8491 12.1245
152.325 39.8491 12.1245
152.376 39.8462 12.11
152.427 39.8425 12.097
152.477 39.8407 12.0905
152.527 39.837 12.0773
152.578 39.8332 12.0641
152.63 39.8294 12.0509
152.681 39.8235 12.0309
152.731 39.8196 12.0176
152.781 39.8136 11.9978
152.832 39.8096 11.9848
152.872 39.8062 11.9702
152.923 39.7978 11.947
152.975 39.7944 11.9332
153.023 39.7866 11.9098
153.075 39.7807 11.8925
153.125 39.7747 11.8756
153.175 39.7686 11.8588
153.225 39.7609 11.8349
153.276 39.7545 11.8184
153.326 39.7453 11.7982
153.376 39.7325 11.7613
153.427 39.7204 11.7329
153.478 39.7129 11.7157
153.53 39.6974 11.681
153.581 39.6896 11.6617
153.632 39.6757 11.6321
153.682 39.6642 11.6081
153.724 39.6521 11.5836
153.774 39.6359 11.5517
153.825 39.6258 11.5301
153.877 39.6117 11.5033
153.927 39.5861 11.455
153.978 39.5749 11.4341
154.031 39.5562 11.399
154.081 39.5448 11.3778
154.132 39.5258 11.3424
154.173 39.5104 11.3139
154.224 39.4988 11.2926
154.273 39.4833 11.2641
154.325 39.4638 11.2285
154.378 39.4442 11.1929
154.428 39.4246 11.1573
154.476 39.4129 11.1359
154.526 39.3893 11.0932
154.585 39.3775 11.0718
154.625 39.3618 11.0433
154.675 39.3416 11.0056
154.729 39.3263 10.9792
154.778 39.3027 10.9364
154.83 39.283 10.9008
154.881 39.2673 10.8722
154.932 39.2476 10.8366
154.973 39.2319 10.8081
155.023 39.2161 10.7796
155.074 39.1925 10.7368
155.127 39.1807 10.7154
155.177 39.165 10.6869
155.229 39.1335 10.6298
155.282 39.1138 10.5942
155.324 39.098 10.5657
155.375 39.0822 10.5372
155.426 39.0612 10.4997
155.48 39.0451 10.4739
155.531 39.0282 10.446
155.581 39.0108 10.4185
155.631 38.9783 10.3717
155.682 38.9483 10.3332
155.725 38.9323 10.3147
155.775 38.9108 10.2903
155.825 38.8913 10.269
155.876 38.8607 10.2367
155.925 38.8297 10.2039
155.977 38.8187 10.1919
156.027 38.7892 10.1586
156.077 38.7595 10.1243
156.131 38.7313 10.0904
156.179 38.7125 10.0679
156.234 38.6848 10.0337
156.278 38.6663 10.011
156.33 38.6407 9.97929
156.381 38.6234 9.95771
156.434 38.6048 9.93497
156.473 38.5874 9.91342
156.524 38.5688 9.89075
156.578 38.5431 9.85922
156.625 38.5069 9.81518
156.676 38.4913 9.79644
156.73 38.4649 9.76553
156.781 38.443 9.74141
156.831 38.4264 9.7235
156.882 38.4095 9.70582
156.926 38.3839 9.67936
156.974 38.3553 9.65034
157.025 38.3295 9.62442
157.083 38.3007 9.59564
157.128 38.2833 9.57842
157.18 38.2631 9.55832
157.23 38.237 9.53257
157.274 38.2196 9.51541
157.325 38.2051 9.50110
157.379 38.1877 9.48395
157.433 38.1587 9.45538
157.474 38.1413 9.43824
157.528 38.1239 9.42111
157.576 38.1007 9.39827
157.632 38.0601 9.35832
157.682 38.031 9.32978
157.724 38.0136 9.31266
157.774 37.9962 9.29553
157.828 37.9788 9.27841
157.881 37.9555 9.25558
157.931 37.9265 9.22705
157.973 37.8975 9.19851
158.031 37.8858 9.1871
158.081 37.8365 9.13859
158.133 37.8161 9.11861
158.173 37.7929 9.09578
158.223 37.7726 9.07581
158.276 37.7406 9.04442
158.329 37.7203 9.02444
158.382 37.6767 8.98164
158.432 37.6651 8.97022
158.473 37.6419 8.94738
158.527 37.5983 8.90457
158.584 37.575 8.88173
158.624 37.5431 8.85033
158.674 37.5198 8.8275
158.724 37.4966 8.80466
158.776 37.4733 8.78182
158.827 37.4385 8.74757
158.877 37.4007 8.71046
158.927 37.3658 8.67621
158.983 37.331 8.64195
159.034 37.3077 8.61911
159.088 37.2845 8.59628
159.129 37.2583 8.57058
159.18 37.2235 8.53633
159.231 37.1973 8.51064
159.283 37.1712 8.48495
159.333 37.1218 8.43642
159.376 37.0956 8.41072
159.427 37.0724 8.38789
159.479 37.0492 8.36505
159.53 36.9998 8.31652
159.582 36.962 8.27941
159.623 36.933 8.25086
159.673 36.9097 8.22802
159.725 36.8749 8.19381
159.775 36.8459 8.1654
159.827 36.8232 8.14311
159.877 36.7981 8.11871
159.928 36.7626 8.08395
159.978 36.7381 8.06043
160.031 36.6896 8.01395
160.082 36.6519 7.97827
160.123 36.6279 7.95547
160.175 36.6012 7.93063
160.225 36.5798 7.91089
160.276 36.543 7.87649
160.327 36.5222 7.85668
160.377 36.4989 7.83382
160.428 36.458 7.79005
160.479 36.4357 7.76609
160.531 36.4061 7.73199
160.582 36.3873 7.71079
160.623 36.3652 7.68646
160.674 36.3358 7.65241
160.725 36.317 7.63125
160.775 36.2982 7.61018
160.827 36.2794 7.58925
160.878 36.2455 7.55073
160.928 36.2189 7.52168
160.983 36.1918 7.48999
161.023 36.1781 7.47168
161.073 36.161 7.44971
161.123 36.1401 7.41965
161.175 36.1322 7.40804
161.226 36.1048 7.36724
161.277 36.0972 7.35536
161.329 36.0746 7.31794
161.379 36.0557 7.28805
161.43 36.0399 7.26591
161.481 36.029 7.24625
161.532 36.0175 7.22834
161.581 36.0021 7.20448
161.623 35.9871 7.17898
161.674 35.9676 7.14934
161.724 35.9478 7.11981
161.774 35.9359 7.10214
161.824 35.9157 7.07269
161.876 35.9040 7.05327
161.926 35.8834 7.02381
161.977 35.871 7.00616
162.027 35.8543 6.98267
162.08 35.8379 6.95745
162.131 35.8251 6.93976
162.181 35.8076 6.91578
162.231 35.7941 6.89737
162.277 35.7804 6.87855
162.33 35.7711 6.86584
162.379 35.7571 6.8467
162.429 35.7335 6.81445
162.483 35.7192 6.79495
162.524 35.7049 6.77539
162.574 35.6954 6.76233
162.624 35.6763 6.73613
162.675 35.6619 6.71646
162.725 35.6523 6.70334
162.776 35.6379 6.68364
162.829 35.6139 6.65078
162.877 35.6043 6.63764
162.929 35.5851 6.61133
162.981 35.5704 6.59341
163.032 35.5612 6.57857
163.081 35.547 6.55927
163.134 35.5236 6.52751
163.174 35.519 6.52126
163.225 35.4958 6.49017
163.275 35.482 6.47165
163.327 35.4635 6.44713
163.38 35.4496 6.42877
163.43 35.4357 6.41041
163.482 35.4122 6.37953
163.532 35.4030 6.3652
163.582 35.3837 6.33987
163.634 35.3687 6.32253
163.674 35.3594 6.30794
163.723 35.3394 6.28404
163.775 35.3299 6.26939
163.827 35.3148 6.25183
163.877 35.3004 6.23068
163.929 35.2857 6.2113
163.983 35.2705 6.1937
164.025 35.2561 6.1725
164.074 35.2409 6.15487
164.125 35.2314 6.14014
164.177 35.2014 6.10311
164.227 35.1817 6.0772
164.282 35.1722 6.06245
164.324 35.157 6.0448
164.376 35.1373 6.01889
164.425 35.1225 5.99943
164.476 35.1127 5.98645
164.526 35.0831 5.94752
164.578 35.0733 5.93454
164.629 35.0536 5.90859
164.68 35.0388 5.88912
164.73 35.0191 5.86316
164.782 35.0043 5.8437
164.832 34.9846 5.81774
164.882 34.9797 5.81125
164.922 34.9649 5.79178
164.973 34.9402 5.75937
165.023 34.9205 5.73342
165.074 34.9058 5.71395
165.124 34.8861 5.68799
165.18 34.8762 5.67501
165.231 34.8565 5.64906
165.274 34.8467 5.63608
165.324 34.827 5.61012
165.374 34.8171 5.59714
165.428 34.7876 5.55821
165.479 34.7777 5.54523
165.53 34.7584 5.51752
165.58 34.7335 5.48715
165.631 34.7239 5.47453
165.681 34.7096 5.45583
165.732 34.6953 5.43721
165.775 34.681 5.41873
165.831 34.6627 5.39245
165.889 34.6345 5.3559
165.923 34.6345 5.3559
165.974 34.6065 5.31964
166.024 34.588 5.29579
166.075 34.5741 5.278
166.126 34.5555 5.25449
166.182 34.5421 5.23519
166.233 34.5283 5.21788
166.272 34.5146 5.20074
166.324 34.4969 5.17796
166.379 34.4712 5.14337
166.43 34.4587 5.12577
166.481 34.4433 5.10023
166.532 34.4369 5.08621
166.575 34.4256 5.0673
166.632 34.4111 5.04154
166.682 34.4069 5.02652
166.725 34.3936 4.99976
166.785 34.3904 4.99296
166.822 34.3871 4.97755
166.875 34.3746 4.95017
166.93 34.3592 4.91567
166.981 34.3532 4.89312
167.031 34.347 4.8793
167.081 34.3376 4.85864
167.122 34.3314 4.84483
167.174 34.3252 4.8223
167.225 34.3222 4.80665
167.275 34.3093 4.78795
167.326 34.3030 4.76543
167.386 34.29 4.73802
167.423 34.2867 4.72242
167.476 34.2801 4.70878
167.527 34.2733 4.6864
167.577 34.2665 4.67282
167.628 34.2629 4.65727
167.681 34.2494 4.63899
167.733 34.2392 4.61869
167.783 34.2285 4.58971
167.822 34.225 4.58298
167.874 34.2176 4.56076
167.925 34.2069 4.54068
167.976 34.1997 4.5273
168.032 34.1956 4.51188
168.074 34.1884 4.49857
168.125 34.1805 4.47655
168.174 34.1693 4.4567
168.225 34.1543 4.43035
168.277 34.1468 4.41716
168.327 34.1386 4.39529
168.377 34.134 4.37999
168.428 34.1155 4.35611
168.481 34.1147 4.34737
168.532 34.1022 4.31911
168.589 34.0833 4.29549
168.625 34.0784 4.28030
168.676 34.0735 4.26513
168.728 34.0543 4.24174
168.78 34.0452 4.22022
168.826 34.0441 4.21151
168.877 34.0288 4.19473
168.93 34.0194 4.17332
168.984 33.9986 4.14167
169.024 33.9986 4.14167
169.074 33.9876 4.1117
169.129 33.9705 4.08663
169.182 33.9649 4.07172
169.223 33.949 4.05547
169.28 33.9432 4.04061
169.328 33.9257 4.01582
169.382 33.9198 4.00102
169.433 33.9004 3.96779
169.483 33.8825 3.94336
169.523 33.8689 3.92509
169.576 33.8626 3.91041
169.626 33.8444 3.88623
169.681 33.8305 3.86815
169.73 33.8241 3.85356
169.782 33.8054 3.82966
169.822 33.7913 3.8118
169.873 33.7771 3.7941
169.923 33.7703 3.77974
169.974 33.7413 3.74471
170.025 33.7391 3.73626
170.077 33.7098 3.70145
170.131 33.6928 3.67524
170.183 33.678 3.65741
170.222 33.653 3.62702
170.276 33.6376 3.60852
170.326 33.6221 3.59003
170.379 33.5983 3.55671
170.432 33.5743 3.5352
170.48 33.5546 3.50892
170.532 33.5376 3.49154
170.581 33.5085 3.46336
170.623 33.4847 3.44125
170.674 33.4667 3.42478
170.727 33.4486 3.40845
170.776 33.4243 3.38682
170.828 33.4060 3.37067
170.88 33.3509 3.32244
170.923 33.3325 3.30639
170.974 33.3078 3.28492
171.023 33.2768 3.25776
171.081 33.2519 3.23576
171.125 33.2331 3.21904
171.175 33.2079 3.19653
171.225 33.1812 3.17621
171.276 33.1372 3.13599
171.327 33.1059 3.10695
171.377 33.0794 3.08599
171.428 33.0545 3.06251
171.481 33.0235 3.03304
171.525 32.9848 2.99983
171.575 32.9725 2.98795
171.627 32.9294 2.94654
171.678 32.9035 2.92555
171.73 32.8671 2.89087
171.781 32.8309 2.85664
171.831 32.8189 2.84534
171.883 32.783 2.81146
171.926 32.759 2.78898
171.98 32.7351 2.76653
172.031 32.6874 2.72178
172.081 32.6517 2.68827
172.133 32.6279 2.66596
172.173 32.6040 2.64366
172.223 32.5802 2.62137
172.274 32.5445 2.58795
172.327 32.5207 2.56563
172.378 32.4969 2.54311
172.425 32.4478 2.49908
172.476 32.4299 2.48122
172.527 32.3922 2.44628
172.578 32.3742 2.42702
172.63 32.3427 2.3966
172.675 32.3231 2.37883
172.725 32.3057 2.35853
172.775 32.2748 2.3266
172.827 32.2557 2.30808
172.876 32.2256 2.27531
172.925 32.22 2.26825
172.976 32.1773 2.22297
173.024 32.1557 2.19436
173.079 32.1375 2.17515
173.129 32.1088 2.14161
173.181 32.0858 2.11509
173.232 32.0701 2.0936
173.273 32.0525 2.07416
173.323 32.0268 2.03823
173.374 32.0095 2.01882
173.424 31.9943 1.99735
173.474 31.9571 1.95005
173.525 31.9303 1.9175
173.575 31.9174 1.89515
173.626 31.896 1.87015
173.676 31.8813 1.85002
173.727 31.857 1.8167
173.779 31.8328 1.78353
173.831 31.8152 1.75515
173.885 31.7892 1.72413
173.925 31.7766 1.70239
173.978 31.7555 1.67803
174.028 31.738 1.64973
174.08 31.7235 1.63003
174.13 31.7090 1.61035
174.182 31.688 1.58604
174.232 31.6639 1.5532
174.274 31.6494 1.53347
174.323 31.6254 1.50059
174.382 31.6092 1.48281
174.422 31.5918 1.45454
174.473 31.5756 1.43676
174.524 31.5612 1.41702
174.576 31.5534 1.40191
174.625 31.5228 1.3644
174.676 31.5198 1.35586
174.732 31.5036 1.33808
174.784 31.4766 1.29667
174.823 31.4604 1.2789
174.879 31.4478 1.25721
174.93 31.4334 1.23747
174.981 31.4238 1.22432
175.03 31.4076 1.20655
175.079 31.395 1.18486
175.132 31.3806 1.16513
175.173 31.371 1.15198
175.224 31.3421 1.11254
175.275 31.3325 1.0994
175.326 31.3132 1.07314
175.375 31.2987 1.05347
175.426 31.2793 1.0273
175.476 31.2647 1.00767
175.531 31.2502 0.988039
175.581 31.2356 0.968436
175.632 31.2162 0.942303
175.685 31.1804 0.898529
175.726 31.1658 0.878926
175.776 31.1529 0.857382
175.83 31.1269 0.826683
175.88 31.114 0.805142
175.932 31.0994 0.785544
175.981 31.0848 0.765962
176.032 31.0507 0.720273
176.076 31.0361 0.700678
176.13 31.0264 0.687625
176.173 31.0004 0.656934
176.224 30.9728 0.615819
176.274 30.9582 0.59624
176.325 30.9339 0.563608
176.383 30.9192 0.544030
176.432 30.8998 0.517925
176.473 30.8851 0.498346
176.526 30.8608 0.465716
176.579 30.8364 0.433085
176.627 30.8315 0.426559
176.676 30.8072 0.393929
176.733 30.7731 0.348231
176.781 30.7585 0.328653
176.828 30.7439 0.309059
176.875 30.7293 0.289482
176.926 30.7049 0.256889
176.978 30.6806 0.224843
177.03 30.6661 0.205830
177.079 30.6422 0.175084
177.124 30.6281 0.157108
177.19 30.6107 0.131567
177.228 30.5919 0.108650
177.277 30.5781 0.0918499
177.345 30.5516 0.0568676
177.408 30.5377 0.0406576
177.433 30.5237 0.0246143
177.482 30.5064 0.00141351
177.528 30.4889 -0.0215225
177.579 30.4699 -0.0422777
177.63 30.4569 -0.0597562
177.675 30.4461 -0.067944
177.727 30.4377 -0.0801736
177.784 30.4050 -0.117574
177.823 30.4050 -0.117574
177.876 30.3808 -0.142996
177.929 30.3617 -0.163792
177.979 30.3541 -0.176828
178.029 30.3403 -0.193782
178.08 30.3294 -0.213576
178.131 30.3196 -0.2343
178.182 30.3112 -0.246707
178.232 30.3030 -0.259351
178.275 30.2948 -0.27216
178.328 30.2901 -0.287561
178.379 30.282 -0.300470
178.429 30.2693 -0.329024
178.478 30.2612 -0.342010
178.526 30.2565 -0.357654
178.58 30.2449 -0.367941
178.628 30.2367 -0.380952
178.679 30.2402 -0.383609
178.731 30.2197 -0.416021
178.781 30.2148 -0.43165
178.831 30.2030 -0.441876
178.883 30.2024 -0.451051
178.924 30.194 -0.463975
178.975 30.1814 -0.483344
179.033 30.1764 -0.49897
179.08 30.1756 -0.508166
179.13 30.1583 -0.533707
179.183 30.141 -0.559206
179.231 30.1323 -0.571936
179.272 30.1271 -0.587486
179.326 30.1094 -0.61278
179.378 30.1040 -0.628275
179.426 30.0951 -0.640831
179.481 30.0816 -0.659646
179.531 30.067 -0.687514
179.573 30.0533 -0.706172
179.622 30.0258 -0.743315
179.673 30.0153 -0.764783
179.728 29.9999 -0.792284
179.784 29.9891 -0.813626
179.827 29.9654 -0.844021
179.876 29.9559 -0.856124
179.928 29.9446 -0.877248
179.989 29.9010 -0.931143
180.035 29.8894 -0.952074
180.073 29.8697 -0.975727
180.124 29.848 -1.00819
180.174 29.836 -1.02886
180.225 29.8057 -1.06349
180.278 29.7905 -1.08073
180.326 29.7701 -1.10361
180.379 29.7547 -1.12063
180.435 29.7217 -1.16355
180.477 29.7113 -1.1748
180.533 29.6775 -1.21708
180.574 29.6645 -1.23696
180.625 29.6462 -1.26234
180.678 29.6302 -1.2789
180.726 29.6088 -1.30129
180.776 29.5927 -1.31822
180.828 29.5855 -1.33337
180.879 29.5648 -1.35708
180.93 29.5458 -1.37156
180.982 29.5206 -1.40272
181.032 29.5147 -1.41938
181.075 29.5050 -1.43231
181.124 29.4819 -1.45441
181.174 29.4765 -1.47131
181.227 29.4584 -1.48665
181.279 29.4533 -1.50339
181.325 29.4353 -1.52843
181.376 29.4267 -1.54060
181.427 29.4143 -1.56833
181.479 29.4064 -1.57973
181.523 29.4025 -1.58537
181.575 29.3952 -1.60630
181.625 29.3836 -1.613
181.675 29.3802 -1.62804
181.727 29.3765 -1.63339
181.777 29.3728 -1.63873
181.826 29.3769 -1.64303
181.879 29.3769 -1.64303
181.935 29.3729 -1.6387
181.984 29.3729 -1.6387
182.029 29.3765 -1.6334
182.08 29.3765 -1.6334
182.122 29.3841 -1.63243
182.173 29.3801 -1.62811
182.224 29.3876 -1.62714
182.274 29.3835 -1.62283
182.324 29.3869 -1.61756
182.376 29.3869 -1.61756
182.426 29.3869 -1.61756
182.477 29.3869 -1.61756
182.527 29.3911 -1.62183
182.578 29.3836 -1.62276
182.632 29.3836 -1.62276
182.682 29.3836 -1.62276
182.726 29.3836 -1.62276
182.781 29.3877 -1.62704
182.831 29.3802 -1.62793
182.881 29.3802 -1.62793
182.932 29.3802 -1.62793
182.974 29.3802 -1.62793
183.023 29.3874 -1.62719
183.073 29.3874 -1.62719
183.123 29.3832 -1.62282
183.176 29.3832 -1.62282
183.226 29.3832 -1.62282
183.276 29.3832 -1.62282
183.328 29.3832 -1.62282
183.379 29.3832 -1.62282
183.431 29.3832 -1.62282
183.482 29.3832 -1.62282
183.525 29.3832 -1.62282
183.581 29.3832 -1.62282
183.626 29.3832 -1.62282
183.674 29.3832 -1.62282
183.725 29.3832 -1.62282
183.774 29.3824 -1.61869
183.826 29.3824 -1.61869
183.877 29.3824 -1.61869

